Hybrid Iterative Solvers with Geometry-Aware Neural Preconditioners for Parametric PDEs

The convergence behavior of classical iterative solvers for parametric partial differential equations (PDEs) is often highly sensitive to the domain and specific discretization of PDEs. Previously, we introduced hybrid solvers by combining the classical solvers with neural operators for a specific geometry 1, but they tend to under-perform in geometries not encountered during training. To address this challenge, we introduce Geo-DeepONet, a geometry-aware deep operator network that incorporates domain information extracted from finite element discretizations. Geo-DeepONet enables accurate operator learning across arbitrary unstructured meshes without requiring retraining. Building on this, we develop a class of geometry-aware hybrid preconditioned iterative solvers by coupling Geo-DeepONet with traditional methods such as relaxation schemes and Krylov subspace algorithms. Through numerical experiments on parametric PDEs posed over diverse unstructured domains, we demonstrate the enhanced robustness and efficiency of the proposed hybrid solvers for multiple real-world applications.

==> results/ablation/poisson_2d.csv <==
iterations,SOR,GeoDeepONet-SOR,DeepONet-SOR
0,1,1,1
1,0.995007377,0.995007377,0.995007377
2,0.99008615,0.99008615,0.99008615
3,0.985218577,0.985218577,0.985218577
4,0.98040135,0.98040135,0.98040135
5,0.975632286,0.975632286,0.975632286
6,0.970909572,0.970909572,0.970909572
7,0.966231606,0.966231606,0.966231606
8,0.961596937,0.961596937,0.961596937
9,0.95700423,0.95700423,0.95700423
10,0.952452248,0.952452248,0.952452248
11,0.947939837,0.947939837,0.947939837
12,0.943465916,0.943465916,0.943465916
13,0.939029467,0.939029467,0.939029467
14,0.934629529,0.934629529,0.934629529
15,0.930265194,0.930265194,0.930265194
16,0.925935601,0.925935601,0.925935601
17,0.921639934,0.921639934,0.921639934
18,0.917377414,0.917377414,0.917377414
19,0.913147302,0.913147302,0.913147302
20,0.908948892,0.908948892,0.908948892
21,0.904781512,0.904781512,0.904781512
22,0.900644518,0.900644518,0.900644518
23,0.896537295,0.896537295,0.896537295
24,0.892459255,0.892459255,0.892459255
25,0.888409832,0.888409832,0.888409832
26,0.884388487,0.884388487,0.884388487
27,0.880394701,0.880394701,0.880394701
28,0.876427975,0.876427975,0.876427975
29,0.87248783,0.87248783,0.87248783
30,0.868573807,0.868573807,0.868573807
31,0.864685462,0.864685462,0.864685462
32,0.860822369,0.860822369,0.860822369
33,0.856984116,0.856984116,0.856984116
34,0.853170308,0.853170308,0.853170308
35,0.849380563,0.849380563,0.849380563
36,0.845614511,0.845614511,0.845614511
37,0.841871797,0.841871797,0.841871797
38,0.838152077,0.838152077,0.838152077
39,0.834455018,0.834455018,0.834455018
40,0.830780298,0.830780298,0.830780298
41,0.827127605,0.827127605,0.827127605
42,0.823496639,0.823496639,0.823496639
43,0.819887107,0.819887107,0.819887107
44,0.816298726,0.816298726,0.816298726
45,0.812731221,0.812731221,0.812731221
46,0.809184327,0.809184327,0.809184327
47,0.805657784,0.805657784,0.805657784
48,0.802151341,0.802151341,0.802151341
49,0.798664755,0.798664755,0.798664755
50,0.795197789,0.795197789,0.795197789
51,0.791750211,0.791750211,0.791750211
52,0.788321798,0.788321798,0.788321798
53,0.784912331,0.784912331,0.784912331
54,0.781521599,0.781521599,0.781521599
55,0.778149393,0.778149393,0.778149393
56,0.774795512,0.774795512,0.774795512
57,0.77145976,0.77145976,0.77145976
58,0.768141945,0.768141945,0.768141945
59,0.76484188,0.76484188,0.76484188
60,0.761559382,0.761559382,0.761559382
61,0.758294273,0.758294273,0.758294273
62,0.755046379,0.755046379,0.755046379
63,0.75181553,0.75181553,0.75181553
64,0.748601561,0.748601561,0.748601561
65,0.745404307,0.745404307,0.745404307
66,0.742223611,0.742223611,0.742223611
67,0.739059318,0.739059318,0.739059318
68,0.735911274,0.735911274,0.735911274
69,0.732779331,0.732779331,0.732779331
70,0.729663344,0.729663344,0.729663344
71,0.726563169,0.726563169,0.726563169
72,0.723478667,0.723478667,0.723478667
73,0.720409701,0.720409701,0.720409701
74,0.717356135,0.717356135,0.717356135
75,0.714317838,0.714317838,0.714317838
76,0.711294682,0.711294682,0.711294682
77,0.708286538,0.708286538,0.708286538
78,0.705293282,0.705293282,0.705293282
79,0.702314793,0.702314793,0.702314793
80,0.69935095,0.69935095,0.69935095
81,0.696401635,0.696401635,0.696401635
82,0.693466732,0.693466732,0.693466732
83,0.690546127,0.690546127,0.690546127
84,0.68763971,0.68763971,0.68763971
85,0.684747369,0.684747369,0.684747369
86,0.681868996,0.681868996,0.681868996
87,0.679004485,0.679004485,0.679004485
88,0.676153732,0.676153732,0.676153732
89,0.673316633,0.673316633,0.673316633
90,0.670493088,0.670493088,0.670493088
91,0.667682996,0.667682996,0.667682996
92,0.664886259,0.664886259,0.664886259
93,0.66210278,0.66210278,0.66210278
94,0.659332465,0.659332465,0.659332465
95,0.656575219,0.656575219,0.656575219
96,0.65383095,0.65383095,0.65383095
97,0.651099567,0.651099567,0.651099567
98,0.64838098,0.64838098,0.64838098
99,0.645675101,0.645675101,0.645675101
100,0.642981842,0.05627521,3.015187668
101,0.640301117,0.052193064,2.867924168
102,0.637632841,0.050329905,2.818612008
103,0.634976931,0.048984636,2.779309213
104,0.632333304,0.047915317,2.745487899
105,0.629701879,0.047018901,2.715275264
106,0.627082575,0.046240555,2.687671909
107,0.624475313,0.045547655,2.662069293
108,0.621880014,0.044919322,2.638064771
109,0.619296601,0.04434146,2.615375961
110,0.616724997,0.043804137,2.593795992
111,0.614165128,0.043300114,2.573168057
112,0.611616919,0.042823956,2.553369979
113,0.609080296,0.042371487,2.534304375
114,0.606555186,0.04193943,2.51589212
115,0.604041518,0.041525168,2.498067867
116,0.60153922,0.041126578,2.480776878
117,0.599048223,0.040741917,2.463972729
118,0.596568457,0.040369736,2.44761562
119,0.594099853,0.040008816,2.431671097
120,0.591642344,0.039658127,2.416109078
121,0.589195864,0.039316786,2.400903093
122,0.586760345,0.038984035,2.386029691
123,0.584335721,0.038659216,2.371467965
124,0.58192193,0.038341755,2.357199168
125,0.579518905,0.038031148,2.343206406
126,0.577126585,0.037726953,2.329474383
127,0.574744905,0.037428775,2.315989187
128,0.572373805,0.037136264,2.302738122
129,0.570013223,0.036849106,2.289709553
130,0.567663097,0.036567022,2.276892788
131,0.565323368,0.036289756,2.264277966
132,0.562993977,0.036017079,2.251855974
133,0.560674864,0.035748783,2.239618361
134,0.558365971,0.035484678,2.227557278
135,0.556067241,0.03522459,2.215665414
136,0.553778616,0.034968359,2.203935948
137,0.551500039,0.034715841,2.192362501
138,0.549231456,0.034466898,2.1809391
139,0.546972809,0.034221407,2.169660141
140,0.544724044,0.033979251,2.158520359
141,0.542485107,0.033740323,2.1475148
142,0.540255944,0.033504522,2.136638794
143,0.538036501,0.033271755,2.125887936
144,0.535826726,0.033041934,2.115258064
145,0.533626566,0.032814976,2.104745244
146,0.531435968,0.032590805,2.094345749
147,0.529254882,0.032369346,2.084056048
148,0.527083257,0.032150532,2.073872789
149,0.524921041,0.031934298,2.063792792
150,0.522768186,0.031720581,2.053813032
151,0.52062464,0.031509323,2.043930633
152,0.518490356,0.031300469,2.034142856
153,0.516365283,0.031093965,2.024447092
154,0.514249374,0.030889762,2.014840853
155,0.512142581,0.03068781,2.005321764
156,0.510044856,0.030488064,1.995887559
157,0.507956152,0.03029048,1.986536072
158,0.505876422,0.030095016,1.977265231
159,0.503805619,0.02990163,1.968073054
160,0.501743699,0.029710283,1.958957645
161,0.499690615,0.029520939,1.949917187
162,0.497646322,0.02933356,1.940949938
163,0.495610775,0.029148112,1.932054227
164,0.49358393,0.028964561,1.923228452
165,0.491565742,0.028782874,1.914471075
166,0.489556167,0.02860302,1.905780618
167,0.487555163,0.028424969,1.897155661
168,0.485562686,0.028248689,1.888594838
169,0.483578693,0.028074154,1.880096838
170,0.481603142,0.027901335,1.871660395
171,0.479635991,0.027730204,1.863284293
172,0.477677197,0.027560736,1.85496736
173,0.47572672,0.027392905,1.846708467
174,0.473784518,0.027226686,1.838506525
175,0.471850551,0.027062054,1.830360485
176,0.469924778,0.026898986,1.822269333
177,0.468007158,0.026737458,1.814232091
178,0.466097652,0.026577449,1.806247816
179,0.46419622,0.026418936,1.798315595
180,0.462302823,0.026261898,1.790434548
181,0.460417421,0.026106313,1.782603823
182,0.458539976,0.025952161,1.774822595
183,0.456670449,0.025799422,1.767090069
184,0.454808803,0.025648076,1.759405472
185,0.452954998,0.025498104,1.751768059
186,0.451108998,0.025349488,1.744177107
187,0.449270765,0.025202208,1.736631916
188,0.447440262,0.025056246,1.729131807
189,0.445617452,0.024911586,1.721676122
190,0.443802298,0.024768209,1.714264224
191,0.441994764,0.024626098,1.706895495
192,0.440194813,0.024485237,1.699569335
193,0.43840241,0.024345609,1.69228516
194,0.43661752,0.024207198,1.685042407
195,0.434840106,0.024069988,1.677840525
196,0.433070133,0.023933965,1.670678981
197,0.431307568,0.023799111,1.663557257
198,0.429552374,0.023665413,1.65647485
199,0.427804517,0.023532856,1.64943127
200,0.426063963,0.003196474,8.343695274
201,0.424330679,0.003088524,7.917536425
202,0.42260463,0.003032118,7.776398838
203,0.420885782,0.002987928,7.664344922
204,0.419174103,0.002950309,7.568215209
205,0.417469559,0.002916842,7.482564992
206,0.415772117,0.002886238,7.404487592
207,0.414081744,0.002857736,7.332212338
208,0.412398408,0.002830852,7.264567214
209,0.410722077,0.00280526,7.200730012
210,0.409052719,0.002780733,7.140098293
211,0.4073903,0.002757105,7.08221539
212,0.405734791,0.002734253,7.026725521
213,0.404086159,0.002712082,6.973345155
214,0.402444372,0.002690515,6.921844001
215,0.400809401,0.002669493,6.872031943
216,0.399181213,0.002648966,6.823749808
217,0.397559778,0.002628894,6.776862684
218,0.395945066,0.00260924,6.731254982
219,0.394337045,0.002589977,6.686826712
220,0.392735687,0.002571078,6.643490636
221,0.39114096,0.002552522,6.60117006
222,0.389552835,0.002534288,6.559797088
223,0.387971283,0.002516359,6.519311243
224,0.386396273,0.002498721,6.479658347
225,0.384827777,0.002481359,6.440789619
226,0.383265765,0.002464261,6.40266093
227,0.381710208,0.002447416,6.365232186
228,0.380161078,0.002430814,6.328466822
229,0.378618345,0.002414444,6.292331367
230,0.377081982,0.002398299,6.256795081
231,0.37555196,0.00238237,6.22182965
232,0.374028251,0.002366651,6.187408917
233,0.372510827,0.002351133,6.153508657
234,0.370999659,0.002335812,6.120106379
235,0.369494721,0.002320681,6.087181157
236,0.367995985,0.002305734,6.054713481
237,0.366503423,0.002290966,6.022685123
238,0.365017008,0.002276372,5.991079025
239,0.363536714,0.002261948,5.959879195
240,0.362062513,0.00224769,5.929070619
241,0.360594378,0.002233592,5.898639176
242,0.359132283,0.002219652,5.868571573
243,0.357676201,0.002205865,5.838855275
244,0.356226107,0.002192229,5.809478446
245,0.354781973,0.002178739,5.780429903
246,0.353343774,0.002165392,5.751699062
247,0.351911484,0.002152185,5.7232759
248,0.350485077,0.002139116,5.695150911
249,0.349064527,0.002126182,5.667315075
250,0.34764981,0.00211338,5.639759824
251,0.346240899,0.002100706,5.612477012
252,0.34483777,0.00208816,5.585458886
253,0.343440397,0.002075738,5.558698065
254,0.342048756,0.002063438,5.532187512
255,0.340662821,0.002051258,5.505920518
256,0.339282568,0.002039196,5.479890678
257,0.337907973,0.00202725,5.454091875
258,0.33653901,0.002015417,5.428518264
259,0.335175656,0.002003696,5.403164253
260,0.333817887,0.001992085,5.378024492
261,0.332465678,0.001980582,5.353093859
262,0.331119006,0.001969185,5.328367444
263,0.329777846,0.001957893,5.303840542
264,0.328442176,0.001946704,5.279508641
265,0.327111971,0.001935617,5.255367409
266,0.325787208,0.001924629,5.231412687
267,0.324467864,0.001913739,5.20764048
268,0.323153915,0.001902947,5.184046948
269,0.321845339,0.00189225,5.160628397
270,0.320542113,0.001881646,5.137381276
271,0.319244213,0.001871136,5.114302163
272,0.317951617,0.001860716,5.091387767
273,0.316664302,0.001850387,5.068634914
274,0.315382246,0.001840146,5.046040547
275,0.314105427,0.001829993,5.023601717
276,0.312833822,0.001819926,5.00131558
277,0.311567409,0.001809944,4.979179392
278,0.310306166,0.001800046,4.957190503
279,0.309050071,0.001790231,4.935346353
280,0.307799102,0.001780498,4.913644471
281,0.306553238,0.001770845,4.892082467
282,0.305312456,0.001761271,4.870658031
283,0.304076736,0.001751776,4.849368927
284,0.302846055,0.001742359,4.828212994
285,0.301620393,0.001733018,4.807188138
286,0.300399729,0.001723753,4.786292334
287,0.299184041,0.001714562,4.765523619
288,0.297973308,0.001705444,4.74488009
289,0.296767509,0.001696399,4.724359905
290,0.295566624,0.001687426,4.703961277
291,0.294370632,0.001678524,4.683682473
292,0.293179513,0.001669692,4.663521812
293,0.291993245,0.001660929,4.643477661
294,0.290811808,0.001652234,4.623548438
295,0.289635183,0.001643606,4.603732604
296,0.288463348,0.001635046,4.584028664
297,0.287296284,0.001626551,4.564435168
298,0.286133971,0.001618121,4.544950705
299,0.284976389,0.001609755,4.525573903
300,0.283823518,0.000217658,24.79555673
301,0.282675338,0.000210389,23.57836278
302,0.281531829,0.000206601,23.17344783
303,0.280392973,0.000203644,22.85122228
304,0.27925875,0.000201134,22.57424593
305,0.278129139,0.000198908,22.32703474
306,0.277004123,0.000196877,22.10132584
307,0.275883682,0.000194989,21.89208751
308,0.274767796,0.000193211,21.69599032
309,0.273656447,0.000191521,21.51069936
310,0.272549616,0.000189903,21.3345044
311,0.271447283,0.000188346,21.16610944
312,0.270349431,0.000186841,21.00450511
313,0.269256041,0.000185383,20.84888732
314,0.268167093,0.000183965,20.69860314
315,0.26708257,0.000182583,20.55311373
316,0.266002453,0.000181235,20.4119681
317,0.264926724,0.000179917,20.27478413
318,0.263855365,0.000178626,20.14123452
319,0.262788357,0.000177362,20.01103623
320,0.261725682,0.000176121,19.88394239
321,0.260667322,0.000174903,19.75973603
322,0.25961326,0.000173706,19.63822514
323,0.258563478,0.00017253,19.5192387
324,0.257517958,0.000171372,19.40262357
325,0.256476682,0.000170232,19.28824188
326,0.255439632,0.000169109,19.17596893
327,0.254406792,0.000168003,19.06569147
328,0.253378143,0.000166912,18.95730621
329,0.252353669,0.000165837,18.8507186
330,0.251333352,0.000164775,18.74584186
331,0.250317175,0.000163728,18.64259602
332,0.24930512,0.000162695,18.54090724
333,0.248297172,0.000161674,18.44070712
334,0.247293312,0.000160666,18.34193216
335,0.246293524,0.00015967,18.24452329
336,0.245297792,0.000158685,18.14842541
337,0.244306098,0.000157713,18.05358708
338,0.243318425,0.000156751,17.95996011
339,0.242334758,0.0001558,17.86749936
340,0.24135508,0.00015486,17.77616242
341,0.240379373,0.00015393,17.68590942
342,0.239407623,0.00015301,17.5967028
343,0.238439812,0.0001521,17.50850715
344,0.237475925,0.0001512,17.42128902
345,0.236515944,0.000150308,17.33501681
346,0.235559855,0.000149426,17.2496606
347,0.234607641,0.000148553,17.16519206
348,0.233659286,0.000147689,17.08158429
349,0.232714775,0.000146833,16.99881178
350,0.231774091,0.000145985,16.9168503
351,0.230837218,0.000145146,16.83567678
352,0.229904142,0.000144315,16.75526927
353,0.228974847,0.000143491,16.67560688
354,0.228049316,0.000142676,16.59666967
355,0.227127535,0.000141868,16.51843864
356,0.226209489,0.000141067,16.44089561
357,0.225295161,0.000140274,16.36402326
358,0.224384536,0.000139488,16.287805
359,0.223477601,0.000138709,16.21222497
360,0.222574338,0.000137937,16.13726798
361,0.221674734,0.000137172,16.06291948
362,0.220778773,0.000136414,15.98916554
363,0.21988644,0.000135663,15.91599277
364,0.218997721,0.000134918,15.84338837
365,0.2181126,0.000134179,15.77134
366,0.217231063,0.000133447,15.69983583
367,0.216353096,0.000132721,15.62886451
368,0.215478683,0.000132001,15.55841509
369,0.21460781,0.000131288,15.48847706
370,0.213740463,0.00013058,15.41904029
371,0.212876628,0.000129878,15.35009504
372,0.212016289,0.000129182,15.28163191
373,0.211159432,0.000128492,15.21364187
374,0.210306044,0.000127807,15.14611617
375,0.20945611,0.000127128,15.07904641
376,0.208609616,0.000126454,15.01242446
377,0.207766548,0.000125786,14.94624248
378,0.206926892,0.000125123,14.8804929
379,0.206090634,0.000124466,14.81516839
380,0.205257761,0.000123814,14.75026189
381,0.204428257,0.000123166,14.68576655
382,0.203602111,0.000122524,14.62167576
383,0.202779307,0.000121887,14.55798313
384,0.201959832,0.000121255,14.49468245
385,0.201143673,0.000120628,14.43176772
386,0.200330817,0.000120005,14.36923314
387,0.199521249,0.000119388,14.30707307
388,0.198714956,0.000118775,14.24528205
389,0.197911925,0.000118166,14.1838548
390,0.197112143,0.000117563,14.12278618
391,0.196315596,0.000116963,14.0620712
392,0.195522272,0.000116369,14.00170504
393,0.194732156,0.000115778,13.941683
394,0.193945237,0.000115192,13.88200053
395,0.1931615,0.000114611,13.82265319
396,0.192380934,0.000114034,13.76363669
397,0.191603525,0.00011346,13.70494684
398,0.19082926,0.000112891,13.64657957
399,0.190058126,0.000112327,13.58853094
400,0.189290112,1.49E-05,68.94239031
401,0.188525203,1.44E-05,65.43158656
402,0.187763388,1.42E-05,64.26894177
403,0.187004653,1.40E-05,63.34568667
404,0.186248987,1.38E-05,62.55348717
405,0.185496376,1.36E-05,61.84752839
406,0.184746809,1.35E-05,61.20388773
407,0.184000273,1.34E-05,60.60799267
408,0.183256756,1.33E-05,60.05019777
409,0.182516245,1.31E-05,59.52373651
410,0.181778728,1.30E-05,59.02365113
411,0.181044193,1.29E-05,58.54618353
412,0.180312628,1.28E-05,58.08840592
413,0.179584021,1.27E-05,57.64798517
414,0.17885836,1.26E-05,57.22302632
415,0.178135632,1.25E-05,56.81196504
416,0.177415827,1.24E-05,56.41349169
417,0.176698931,1.24E-05,56.02649631
418,0.175984934,1.23E-05,55.65002796
419,0.175273823,1.22E-05,55.2832641
420,0.174565587,1.21E-05,54.92548712
421,0.173860214,1.20E-05,54.57606619
422,0.173157692,1.19E-05,54.2344429
423,0.172458011,1.19E-05,53.90011988
424,0.171761157,1.18E-05,53.57265158
425,0.171067121,1.17E-05,53.25163689
426,0.170375889,1.16E-05,52.93671294
427,0.169687452,1.15E-05,52.62755009
428,0.169001798,1.15E-05,52.32384771
429,0.168318915,1.14E-05,52.02533063
430,0.167638792,1.13E-05,51.73174614
431,0.166961418,1.13E-05,51.44286148
432,0.166286782,1.12E-05,51.15846163
433,0.165614873,1.11E-05,50.87834748
434,0.164945679,1.11E-05,50.60233415
435,0.16427919,1.10E-05,50.33024964
436,0.163615394,1.09E-05,50.06193358
437,0.162954282,1.09E-05,49.79723617
438,0.162295841,1.08E-05,49.53601718
439,0.161640061,1.07E-05,49.27814518
440,0.160986932,1.07E-05,49.02349677
441,0.160336442,1.06E-05,48.7719559
442,0.159688581,1.05E-05,48.52341328
443,0.159043338,1.05E-05,48.2777659
444,0.158400702,1.04E-05,48.03491648
445,0.157760664,1.03E-05,47.79477309
446,0.157123212,1.03E-05,47.55724873
447,0.156488336,1.02E-05,47.32226101
448,0.155856025,1.02E-05,47.08973179
449,0.15522627,1.01E-05,46.85958693
450,0.154599059,1.01E-05,46.63175599
451,0.153974383,1.00E-05,46.40617199
452,0.153352231,9.94E-06,46.1827712
453,0.152732593,9.89E-06,45.96149292
454,0.152115459,9.83E-06,45.74227932
455,0.151500819,9.78E-06,45.5250752
456,0.150888662,9.72E-06,45.30982792
457,0.150278979,9.67E-06,45.09648717
458,0.149671759,9.61E-06,44.88500487
459,0.149066993,9.56E-06,44.67533503
460,0.14846467,9.51E-06,44.46743366
461,0.147864781,9.46E-06,44.26125862
462,0.147267316,9.41E-06,44.05676952
463,0.146672265,9.35E-06,43.85392766
464,0.146079618,9.30E-06,43.65269592
465,0.145489366,9.25E-06,43.45303864
466,0.144901498,9.20E-06,43.25492163
467,0.144316006,9.15E-06,43.05831199
468,0.14373288,9.11E-06,42.86317812
469,0.143152109,9.06E-06,42.66948963
470,0.142573685,9.01E-06,42.47721729
471,0.141997598,8.96E-06,42.28633293
472,0.141423838,8.91E-06,42.09680945
473,0.140852396,8.87E-06,41.90862073
474,0.140283263,8.82E-06,41.7217416
475,0.13971643,8.77E-06,41.53614777
476,0.139151887,8.73E-06,41.35181583
477,0.138589624,8.68E-06,41.16872318
478,0.138029633,8.64E-06,40.98684798
479,0.137471904,8.59E-06,40.80616916
480,0.136916429,8.55E-06,40.62666635
481,0.136363198,8.50E-06,40.44831987
482,0.135812202,8.46E-06,40.27111068
483,0.135263432,8.42E-06,40.09502036
484,0.134716878,8.37E-06,39.92003111
485,0.134172533,8.33E-06,39.74612566
486,0.133630387,8.29E-06,39.57328732
487,0.133090432,8.25E-06,39.40149991
488,0.132552657,8.20E-06,39.23074776
489,0.132017056,8.16E-06,39.06101566
490,0.131483618,8.12E-06,38.89228888
491,0.130952335,8.08E-06,38.72455313
492,0.130423198,8.04E-06,38.55779456
493,0.129896199,8.00E-06,38.39199969
494,0.129371329,7.96E-06,38.22715546
495,0.128848579,7.92E-06,38.0632492
496,0.128327941,7.88E-06,37.90026857
497,0.127809406,7.84E-06,37.73820159
498,0.127292966,7.80E-06,37.57703663
499,0.126778613,7.76E-06,37.41676237
500,0.126266337,1.03E-06,204.8395615
501,0.125756131,9.92E-07,194.785028
502,0.125247985,9.74E-07,191.4404757
503,0.124741893,9.60E-07,188.778899
504,0.124237845,9.48E-07,186.491054
505,0.123735833,9.38E-07,184.4490505
506,0.123235849,9.28E-07,182.5846422
507,0.122737885,9.19E-07,180.8562698
508,0.122241933,9.11E-07,179.2364345
509,0.121747984,9.03E-07,177.7058511
510,0.12125603,8.96E-07,176.2503942
511,0.120766064,8.88E-07,174.8593596
512,0.120278077,8.81E-07,173.5244105
513,0.119792062,8.74E-07,172.2389055
514,0.119308009,8.68E-07,170.9974518
515,0.118825912,8.61E-07,169.795599
516,0.118345763,8.55E-07,168.6296222
517,0.117867553,8.49E-07,167.4963654
518,0.117391275,8.43E-07,166.3931253
519,0.116916921,8.37E-07,165.3175642
520,0.116444483,8.31E-07,164.2676432
521,0.115973954,8.26E-07,163.2415703
522,0.115505325,8.20E-07,162.2377597
523,0.11503859,8.15E-07,161.2547991
524,0.114573739,8.09E-07,160.2914235
525,0.114110767,8.04E-07,159.3464944
526,0.113649665,7.99E-07,158.418982
527,0.113190426,7.94E-07,157.5079509
528,0.112733041,7.89E-07,156.612548
529,0.112277505,7.84E-07,155.7319927
530,0.111823808,7.79E-07,154.8655681
531,0.111371944,7.74E-07,154.0126139
532,0.110921906,7.69E-07,153.1725203
533,0.110473685,7.64E-07,152.3447223
534,0.110027276,7.60E-07,151.5286956
535,0.109582669,7.55E-07,150.7239523
536,0.109139859,7.50E-07,149.9300376
537,0.108698837,7.46E-07,149.1465263
538,0.108259597,7.41E-07,148.3730209
539,0.107822131,7.37E-07,147.6091483
540,0.107386432,7.33E-07,146.8545584
541,0.106952494,7.28E-07,146.1089219
542,0.106520308,7.24E-07,145.3719286
543,0.106089868,7.20E-07,144.643286
544,0.105661167,7.16E-07,143.9227181
545,0.105234198,7.11E-07,143.2099638
546,0.104808953,7.07E-07,142.5047761
547,0.104385427,7.03E-07,141.8069207
548,0.103963611,6.99E-07,141.1161759
549,0.103543499,6.95E-07,140.4323309
550,0.103125084,6.91E-07,139.7551854
551,0.10270836,6.87E-07,139.0845491
552,0.102293319,6.84E-07,138.4202407
553,0.101879954,6.80E-07,137.7620876
554,0.10146826,6.76E-07,137.1099252
555,0.101058228,6.72E-07,136.4635964
556,0.100649853,6.68E-07,135.8229513
557,0.100243127,6.65E-07,135.1878468
558,0.099838045,6.61E-07,134.5581458
559,0.099434599,6.57E-07,133.9337173
560,0.099032782,6.54E-07,133.314436
561,0.098632589,6.50E-07,132.7001817
562,0.098234013,6.47E-07,132.0908392
563,0.097837046,6.43E-07,131.4862981
564,0.097441683,6.40E-07,130.8864525
565,0.097047918,6.36E-07,130.2912007
566,0.096655743,6.33E-07,129.7004448
567,0.096265152,6.30E-07,129.1140912
568,0.095876139,6.26E-07,128.5320493
569,0.095488698,6.23E-07,127.9542324
570,0.095102821,6.20E-07,127.3805569
571,0.094718504,6.16E-07,126.8109422
572,0.094335739,6.13E-07,126.2453109
573,0.093954521,6.10E-07,125.683588
574,0.093574842,6.07E-07,125.1257017
575,0.093196697,6.03E-07,124.5715823
576,0.09282008,6.00E-07,124.0211627
577,0.092444984,5.97E-07,123.4743782
578,0.092071403,5.94E-07,122.9311663
579,0.091699332,5.91E-07,122.3914664
580,0.091328764,5.88E-07,121.8552201
581,0.090959692,5.85E-07,121.3223711
582,0.090592112,5.82E-07,120.7928645
583,0.090226017,5.79E-07,120.2666476
584,0.0898614,5.76E-07,119.7436691
585,0.089498257,5.73E-07,119.2238796
586,0.08913658,5.70E-07,118.7072309
587,0.088776365,5.67E-07,118.1936766
588,0.088417605,5.64E-07,117.6831717
589,0.088060294,5.61E-07,117.1756723
590,0.087704427,5.59E-07,116.6711361
591,0.087349997,5.56E-07,116.1695219
592,0.086996999,5.53E-07,115.6707898
593,0.086645427,5.50E-07,115.174901
594,0.086295275,5.48E-07,114.6818179
595,0.085946538,5.45E-07,114.1915039
596,0.08559921,5.42E-07,113.7039235
597,0.085253285,5.39E-07,113.2190421
598,0.084908758,5.37E-07,112.7368261
599,0.084565622,5.34E-07,112.2572428
600,0.084223873,7.05E-08,569.6051946
601,0.083883504,6.81E-08,540.6009462
602,0.08354451,6.69E-08,530.9958756
603,0.083206886,6.59E-08,523.3684579
604,0.082870626,6.51E-08,516.8237168
605,0.082535724,6.44E-08,510.9914265
606,0.082202175,6.38E-08,505.6739574
607,0.081869974,6.32E-08,500.7509231
608,0.081539114,6.26E-08,496.1426406
609,0.081209592,6.20E-08,491.7932106
610,0.0808814,6.15E-08,487.6616757
611,0.080554535,6.10E-08,483.7169897
612,0.08022899,6.06E-08,479.9349657
613,0.07990476,6.01E-08,476.2963292
614,0.079581841,5.96E-08,472.7854255
615,0.079260225,5.92E-08,469.3893316
616,0.078939909,5.88E-08,466.0972283
617,0.078620888,5.83E-08,462.8999461
618,0.078303155,5.79E-08,459.7896291
619,0.077986705,5.75E-08,456.7594821
620,0.077671534,5.71E-08,453.8035771
621,0.077357637,5.67E-08,450.9167026
622,0.077045008,5.64E-08,448.0942456
623,0.076733641,5.60E-08,445.3320972
624,0.076423533,5.56E-08,442.6265769
625,0.076114677,5.52E-08,439.974371
626,0.07580707,5.49E-08,437.3724818
627,0.075500705,5.45E-08,434.8181862
628,0.075195577,5.42E-08,432.3090007
629,0.074891683,5.38E-08,429.842652
630,0.074589016,5.35E-08,427.4170528
631,0.074287572,5.32E-08,425.03028
632,0.073987346,5.28E-08,422.6805575
633,0.073688333,5.25E-08,420.3662402
634,0.073390528,5.22E-08,418.0858012
635,0.073093927,5.19E-08,415.8378194
636,0.072798523,5.16E-08,413.62097
637,0.072504313,5.13E-08,411.4340155
638,0.072211292,5.09E-08,409.2757976
639,0.071919455,5.06E-08,407.1452305
640,0.071628796,5.03E-08,405.0412948
641,0.071339312,5.00E-08,402.9630319
642,0.071050998,4.98E-08,400.9095389
643,0.070763848,4.95E-08,398.8799648
644,0.070477859,4.92E-08,396.873506
645,0.070193025,4.89E-08,394.8894031
646,0.069909342,4.86E-08,392.9269375
647,0.069626805,4.83E-08,390.9854284
648,0.069345409,4.81E-08,389.0642305
649,0.069065151,4.78E-08,387.1627312
650,0.068786024,4.75E-08,385.2803486
651,0.068508026,4.72E-08,383.4165294
652,0.068231151,4.70E-08,381.5707471
653,0.067955394,4.67E-08,379.7425004
654,0.067680752,4.65E-08,377.9313114
655,0.067407219,4.62E-08,376.1367242
656,0.067134791,4.59E-08,374.3583039
657,0.066863464,4.57E-08,372.5956349
658,0.066593234,4.54E-08,370.84832
659,0.066324095,4.52E-08,369.1159793
660,0.066056044,4.49E-08,367.3982493
661,0.065789075,4.47E-08,365.694782
662,0.065523186,4.45E-08,364.0052438
663,0.06525837,4.42E-08,362.3293148
664,0.064994625,4.40E-08,360.6666884
665,0.064731945,4.37E-08,359.0170702
666,0.064470327,4.35E-08,357.3801775
667,0.064209765,4.33E-08,355.7557386
668,0.063950257,4.30E-08,354.1434926
669,0.063691797,4.28E-08,352.5431882
670,0.063434381,4.26E-08,350.954584
671,0.063178005,4.24E-08,349.3774474
672,0.062922665,4.21E-08,347.8115544
673,0.062668357,4.19E-08,346.2566893
674,0.062415077,4.17E-08,344.712644
675,0.06216282,4.15E-08,343.179218
676,0.061911582,4.13E-08,341.6562179
677,0.061661359,4.10E-08,340.1434568
678,0.061412147,4.08E-08,338.6407546
679,0.061163942,4.06E-08,337.1479369
680,0.06091674,4.04E-08,335.6648357
681,0.060670537,4.02E-08,334.1912882
682,0.060425329,4.00E-08,332.7271373
683,0.060181112,3.98E-08,331.2722307
684,0.059937881,3.96E-08,329.8264212
685,0.059695633,3.94E-08,328.3895664
686,0.059454364,3.92E-08,326.9615283
687,0.05921407,3.90E-08,325.5421732
688,0.058974747,3.88E-08,324.1313716
689,0.05873639,3.86E-08,322.728998
690,0.058498997,3.84E-08,321.3349306
691,0.058262563,3.82E-08,319.9490514
692,0.058027085,3.80E-08,318.5712458
693,0.057792558,3.78E-08,317.2014026
694,0.057558979,3.76E-08,315.839414
695,0.057326343,3.75E-08,314.4851751
696,0.057094647,3.73E-08,313.138584
697,0.056863888,3.71E-08,311.7995419
698,0.056634061,3.69E-08,310.4679525
699,0.056405163,3.67E-08,309.1437223
700,0.05617719,4.85E-09,1692.381042
701,0.055950137,4.68E-09,1609.310854
702,0.055724003,4.60E-09,1581.678339
703,0.055498782,4.53E-09,1559.688526
704,0.055274471,4.48E-09,1540.78646
705,0.055051066,4.43E-09,1523.915521
706,0.054828565,4.38E-09,1508.51186
707,0.054606962,4.34E-09,1494.23212
708,0.054386255,4.30E-09,1480.849105
709,0.054166439,4.27E-09,1468.203484
710,0.053947512,4.23E-09,1456.178552
711,0.05372947,4.20E-09,1444.685873
712,0.053512308,4.16E-09,1433.656569
713,0.053296024,4.13E-09,1423.035767
714,0.053080614,4.10E-09,1412.778915
715,0.052866075,4.07E-09,1402.849243
716,0.052652402,4.04E-09,1393.215976
717,0.052439593,4.01E-09,1383.853038
718,0.052227644,3.98E-09,1374.738096
719,0.052016551,3.95E-09,1365.851836
720,0.051806311,3.93E-09,1357.177413
721,0.051596921,3.90E-09,1348.700021
722,0.051388377,3.87E-09,1340.406559
723,0.051180676,3.85E-09,1332.285357
724,0.050973813,3.82E-09,1324.325966
725,0.050767787,3.80E-09,1316.518978
726,0.050562594,3.77E-09,1308.855885
727,0.050358229,3.75E-09,1301.32896
728,0.050154691,3.73E-09,1293.931154
729,0.049951974,3.70E-09,1286.656018
730,0.049750077,3.68E-09,1279.497629
731,0.049548996,3.66E-09,1272.450531
732,0.049348728,3.63E-09,1265.509686
733,0.049149268,3.61E-09,1258.670427
734,0.048950615,3.59E-09,1251.928422
735,0.048752765,3.57E-09,1245.27964
736,0.048555714,3.55E-09,1238.720322
737,0.048359459,3.52E-09,1232.246958
738,0.048163997,3.50E-09,1225.856261
739,0.047969326,3.48E-09,1219.54515
740,0.047775441,3.46E-09,1213.310732
741,0.047582339,3.44E-09,1207.150286
742,0.047390018,3.42E-09,1201.06125
743,0.047198474,3.40E-09,1195.041208
744,0.047007704,3.38E-09,1189.087878
745,0.046817704,3.36E-09,1183.199104
746,0.046628473,3.34E-09,1177.372844
747,0.046440007,3.32E-09,1171.607165
748,0.046252301,3.30E-09,1165.900232
749,0.046065355,3.28E-09,1160.250305
750,0.045879164,3.27E-09,1154.65573
751,0.045693725,3.25E-09,1149.114933
752,0.045509036,3.23E-09,1143.626417
753,0.045325093,3.21E-09,1138.188756
754,0.045141894,3.19E-09,1132.800589
755,0.044959435,3.18E-09,1127.46062
756,0.044777713,3.16E-09,1122.16761
757,0.044596725,3.14E-09,1116.920376
758,0.044416469,3.12E-09,1111.717785
759,0.044236942,3.11E-09,1106.558757
760,0.04405814,3.09E-09,1101.442253
761,0.04388006,3.07E-09,1096.367283
762,0.0437027,3.06E-09,1091.332894
763,0.043526057,3.04E-09,1086.338174
764,0.043350128,3.02E-09,1081.382249
765,0.043174909,3.01E-09,1076.464277
766,0.043000399,2.99E-09,1071.583451
767,0.042826594,2.97E-09,1066.738995
768,0.042653491,2.96E-09,1061.930164
769,0.042481088,2.94E-09,1057.15624
770,0.042309382,2.93E-09,1052.416531
771,0.04213837,2.91E-09,1047.710373
772,0.041968048,2.90E-09,1043.037126
773,0.041798415,2.88E-09,1038.39617
774,0.041629468,2.87E-09,1033.786912
775,0.041461203,2.85E-09,1029.208776
776,0.041293618,2.84E-09,1024.661208
777,0.041126711,2.82E-09,1020.143673
778,0.040960478,2.81E-09,1015.655655
779,0.040794917,2.79E-09,1011.196653
780,0.040630025,2.78E-09,1006.766185
781,0.040465799,2.76E-09,1002.363785
782,0.040302237,2.75E-09,997.9890005
783,0.040139336,2.74E-09,993.6413952
784,0.039977093,2.72E-09,989.3205461
785,0.039815506,2.71E-09,985.0260438
786,0.039654572,2.69E-09,980.7574917
787,0.039494289,2.68E-09,976.5145054
788,0.039334653,2.67E-09,972.2967125
789,0.039175662,2.65E-09,968.1037517
790,0.039017314,2.64E-09,963.9352727
791,0.038859606,2.63E-09,959.7909355
792,0.038702535,2.61E-09,955.6704102
793,0.038546099,2.60E-09,951.5733766
794,0.038390295,2.59E-09,947.4995236
795,0.038235121,2.58E-09,943.4485489
796,0.038080574,2.56E-09,939.4201589
797,0.037926652,2.55E-09,935.4140683
798,0.037773351,2.54E-09,931.4299994
799,0.03762067,2.52E-09,927.4676823
800,0.037468607,3.33E-10,4706.0831
801,0.037317157,3.22E-10,4466.450243
802,0.03716632,3.16E-10,4387.093241
803,0.037016093,3.12E-10,4324.075579
804,0.036866472,3.08E-10,4270.002974
805,0.036717456,3.04E-10,4221.816627
806,0.036569043,3.01E-10,4177.883726
807,0.036421229,2.98E-10,4137.209639
808,0.036274013,2.96E-10,4099.136025
809,0.036127391,2.93E-10,4063.201047
810,0.035981363,2.91E-10,4029.066315
811,0.035835924,2.88E-10,3996.475326
812,0.035691073,2.86E-10,3965.228247
813,0.035546808,2.84E-10,3935.165833
814,0.035403125,2.82E-10,3906.158746
815,0.035260024,2.80E-10,3878.100215
816,0.0351175,2.78E-10,3850.900853
817,0.034975553,2.76E-10,3824.484901
818,0.03483418,2.74E-10,3798.787454
819,0.034693377,2.72E-10,3773.752371
820,0.034553144,2.70E-10,3749.330673
821,0.034413478,2.68E-10,3725.479305
822,0.034274376,2.66E-10,3702.160153
823,0.034135836,2.65E-10,3679.339269
824,0.033997856,2.63E-10,3656.986246
825,0.033860434,2.61E-10,3635.073705
826,0.033723567,2.59E-10,3613.576881
827,0.033587253,2.58E-10,3592.473274
828,0.03345149,2.56E-10,3571.742366
829,0.033316276,2.54E-10,3551.365376
830,0.033181609,2.53E-10,3531.325056
831,0.033047485,2.51E-10,3511.60552
832,0.032913904,2.50E-10,3492.192093
833,0.032780863,2.48E-10,3473.071184
834,0.032648359,2.47E-10,3454.230176
835,0.032516391,2.45E-10,3435.657329
836,0.032384956,2.44E-10,3417.341699
837,0.032254053,2.42E-10,3399.273059
838,0.032123678,2.41E-10,3381.441841
839,0.031993831,2.39E-10,3363.839074
840,0.031864508,2.38E-10,3346.456335
841,0.031735708,2.37E-10,3329.285703
842,0.031607428,2.35E-10,3312.319722
843,0.031479667,2.34E-10,3295.551357
844,0.031352422,2.32E-10,3278.973972
845,0.031225692,2.31E-10,3262.581291
846,0.031099474,2.30E-10,3246.367376
847,0.030973766,2.28E-10,3230.326605
848,0.030848565,2.27E-10,3214.453644
849,0.030723871,2.26E-10,3198.743433
850,0.030599681,2.25E-10,3183.191164
851,0.030475993,2.23E-10,3167.792266
852,0.030352805,2.22E-10,3152.542389
853,0.030230115,2.21E-10,3137.437391
854,0.03010792,2.20E-10,3122.473323
855,0.02998622,2.18E-10,3107.64642
856,0.029865011,2.17E-10,3092.953087
857,0.029744292,2.16E-10,3078.389892
858,0.029624061,2.15E-10,3063.953552
859,0.029504316,2.14E-10,3049.64093
860,0.029385055,2.12E-10,3035.449021
861,0.029266276,2.11E-10,3021.37495
862,0.029147977,2.10E-10,3007.415961
863,0.029030157,2.09E-10,2993.569412
864,0.028912812,2.08E-10,2979.83277
865,0.028795942,2.07E-10,2966.2036
866,0.028679544,2.06E-10,2952.679569
867,0.028563616,2.04E-10,2939.258431
868,0.028448157,2.03E-10,2925.938031
869,0.028333165,2.02E-10,2912.716293
870,0.028218638,2.01E-10,2899.591222
871,0.028104573,2.00E-10,2886.560896
872,0.027990969,1.99E-10,2873.623465
873,0.027877825,1.98E-10,2860.777146
874,0.027765138,1.97E-10,2848.020221
875,0.027652906,1.96E-10,2835.351033
876,0.027541128,1.95E-10,2822.767983
877,0.027429802,1.94E-10,2810.269529
878,0.027318925,1.93E-10,2797.85418
879,0.027208497,1.92E-10,2785.520499
880,0.027098515,1.91E-10,2773.267094
881,0.026988978,1.90E-10,2761.092623
882,0.026879883,1.89E-10,2748.995785
883,0.02677123,1.88E-10,2736.975325
884,0.026663015,1.87E-10,2725.030025
885,0.026555238,1.86E-10,2713.158709
886,0.026447897,1.85E-10,2701.360237
887,0.026340989,1.84E-10,2689.633503
888,0.026234513,1.83E-10,2677.977439
889,0.026128468,1.82E-10,2666.391007
890,0.026022852,1.81E-10,2654.873201
891,0.025917662,1.81E-10,2643.423046
892,0.025812897,1.80E-10,2632.039595
893,0.025708556,1.79E-10,2620.72193
894,0.025604637,1.78E-10,2609.46916
895,0.025501138,1.77E-10,2598.280417
896,0.025398056,1.76E-10,2587.154861
897,0.025295392,1.75E-10,2576.091675
898,0.025193143,1.74E-10,2565.090063
899,0.025091307,1.74E-10,2554.149254
900,0.024989882,2.29E-11,13982.46385
901,0.024888867,2.21E-11,13296.13742
902,0.024788261,2.17E-11,13067.83742
903,0.024688061,2.14E-11,12886.15745
904,0.024588267,2.12E-11,12729.98847
905,0.024488875,2.09E-11,12590.60067
906,0.024389886,2.07E-11,12463.33553
907,0.024291296,2.05E-11,12345.35623
908,0.024193105,2.03E-11,12234.78567
909,0.024095311,2.02E-11,12130.30747
910,0.023997912,2.00E-11,12030.95741
911,0.023900907,1.98E-11,11936.00482
912,0.023804294,1.97E-11,11844.88064
913,0.023708072,1.95E-11,11757.13151
914,0.023612238,1.94E-11,11672.38933
915,0.023516792,1.92E-11,11590.35032
916,0.023421731,1.91E-11,11510.7602
917,0.023327055,1.89E-11,11433.40355
918,0.023232761,1.88E-11,11358.09583
919,0.023138849,1.87E-11,11284.6775
920,0.023045316,1.86E-11,11213.00935
921,0.022952161,1.84E-11,11142.96909
922,0.022859383,1.83E-11,11074.44844
923,0.022766979,1.82E-11,11007.35102
924,0.022674949,1.81E-11,10941.59047
925,0.022583292,1.79E-11,10877.08909
926,0.022492004,1.78E-11,10813.77657
927,0.022401086,1.77E-11,10751.58906
928,0.022310535,1.76E-11,10690.46833
929,0.02222035,1.75E-11,10630.36111
930,0.02213053,1.74E-11,10571.21844
931,0.022041072,1.73E-11,10512.99527
932,0.021951977,1.72E-11,10455.64996
933,0.021863241,1.71E-11,10399.14396
934,0.021774864,1.70E-11,10343.44146
935,0.021686844,1.68E-11,10288.50918
936,0.02159918,1.67E-11,10234.31605
937,0.021511871,1.66E-11,10180.83307
938,0.021424914,1.65E-11,10128.03308
939,0.021338309,1.64E-11,10075.89064
940,0.021252053,1.64E-11,10024.38183
941,0.021166147,1.63E-11,9973.484184
942,0.021080588,1.62E-11,9923.176527
943,0.020995374,1.61E-11,9873.438896
944,0.020910505,1.60E-11,9824.252443
945,0.020825979,1.59E-11,9775.599347
946,0.020741795,1.58E-11,9727.462745
947,0.020657951,1.57E-11,9679.82666
948,0.020574445,1.56E-11,9632.675941
949,0.020491278,1.55E-11,9585.996203
950,0.020408446,1.54E-11,9539.77378
951,0.020325949,1.53E-11,9493.995675
952,0.020243786,1.53E-11,9448.649516
953,0.020161955,1.52E-11,9403.723519
954,0.020080455,1.51E-11,9359.206448
955,0.019999284,1.50E-11,9315.087586
956,0.019918441,1.49E-11,9271.356699
957,0.019837925,1.48E-11,9228.004009
958,0.019757734,1.48E-11,9185.020168
959,0.019677868,1.47E-11,9142.396234
960,0.019598324,1.46E-11,9100.123645
961,0.019519102,1.45E-11,9058.194202
962,0.0194402,1.44E-11,9016.600044
963,0.019361617,1.44E-11,8975.333634
964,0.019283352,1.43E-11,8934.38774
965,0.019205403,1.42E-11,8893.755418
966,0.019127769,1.41E-11,8853.429999
967,0.019050449,1.41E-11,8813.405071
968,0.018973441,1.40E-11,8773.674473
969,0.018896745,1.39E-11,8734.232273
970,0.018820358,1.38E-11,8695.072766
971,0.018744281,1.38E-11,8656.190455
972,0.018668511,1.37E-11,8617.580047
973,0.018593047,1.36E-11,8579.23644
974,0.018517888,1.35E-11,8541.154712
975,0.018443033,1.35E-11,8503.330119
976,0.018368481,1.34E-11,8465.75808
977,0.01829423,1.33E-11,8428.434175
978,0.018220279,1.33E-11,8391.354132
979,0.018146627,1.32E-11,8354.513826
980,0.018073272,1.31E-11,8317.909269
981,0.018000215,1.31E-11,8281.536605
982,0.017927452,1.30E-11,8245.392104
983,0.017854984,1.29E-11,8209.472157
984,0.017782808,1.29E-11,8173.77327
985,0.017710925,1.28E-11,8138.29206
986,0.017639331,1.27E-11,8103.025251
987,0.017568028,1.27E-11,8067.969667
988,0.017497012,1.26E-11,8033.12223
989,0.017426284,1.25E-11,7998.479957
990,0.017355841,1.25E-11,7964.039952
991,0.017285683,1.24E-11,7929.799408
992,0.017215809,1.23E-11,7895.755598
993,0.017146217,1.23E-11,7861.905876
994,0.017076906,1.22E-11,7828.247672
995,0.017007876,1.22E-11,7794.778489
996,0.016939125,1.21E-11,7761.495901
997,0.016870651,1.20E-11,7728.397551
998,0.016802455,1.20E-11,7695.481144
999,0.016734534,1.19E-11,7662.744451
1000,0.016666887,1.55E-12,38881.69441
1001,0.016599514,1.50E-12,36901.84604
1002,0.016532413,1.47E-12,36246.19792
1003,0.016465584,1.45E-12,35725.54554
1004,0.016399025,1.43E-12,35278.7973
1005,0.016332734,1.42E-12,34880.68135
1006,0.016266712,1.40E-12,34517.70741
1007,0.016200956,1.39E-12,34181.6578
1008,0.016135467,1.38E-12,33867.09333
1009,0.016070242,1.36E-12,33570.19828
1010,0.016005281,1.35E-12,33288.17687
1011,0.015940582,1.34E-12,33018.90988
1012,0.015876145,1.33E-12,32760.74629
1013,0.015811968,1.32E-12,32512.3704
1014,0.015748051,1.31E-12,32272.71364
1015,0.015684392,1.30E-12,32040.89385
1016,0.01562099,1.29E-12,31816.17252
1017,0.015557845,1.28E-12,31597.92373
1018,0.015494954,1.27E-12,31385.61123
1019,0.015432319,1.26E-12,31178.77118
1020,0.015369936,1.25E-12,30976.99894
1021,0.015307805,1.24E-12,30779.93875
1022,0.015245926,1.24E-12,30587.27574
1023,0.015184297,1.23E-12,30398.72943
1024,0.015122916,1.22E-12,30214.04859
1025,0.015061784,1.21E-12,30033.00701
1026,0.015000899,1.20E-12,29855.40009
1027,0.01494026,1.20E-12,29681.04193
1028,0.014879867,1.19E-12,29509.76301
1029,0.014819717,1.18E-12,29341.40816
1030,0.014759811,1.17E-12,29175.83489
1031,0.014700146,1.17E-12,29012.91193
1032,0.014640723,1.16E-12,28852.51805
1033,0.01458154,1.15E-12,28694.54095
1034,0.014522596,1.14E-12,28538.8764
1035,0.014463891,1.14E-12,28385.4274
1036,0.014405423,1.13E-12,28234.10352
1037,0.014347191,1.12E-12,28084.82028
1038,0.014289195,1.12E-12,27937.49862
1039,0.014231433,1.11E-12,27792.06443
1040,0.014173904,1.10E-12,27648.4481
1041,0.014116608,1.10E-12,27506.58422
1042,0.014059544,1.09E-12,27366.41114
1043,0.01400271,1.08E-12,27227.87079
1044,0.013946106,1.08E-12,27090.9083
1045,0.013889731,1.07E-12,26955.47184
1046,0.013833583,1.06E-12,26821.51236
1047,0.013777663,1.06E-12,26688.98338
1048,0.013721969,1.05E-12,26557.84086
1049,0.0136665,1.05E-12,26428.04297
1050,0.013611255,1.04E-12,26299.55
1051,0.013556233,1.03E-12,26172.32419
1052,0.013501434,1.03E-12,26046.32959
1053,0.013446856,1.02E-12,25921.53198
1054,0.013392499,1.02E-12,25797.89873
1055,0.013338362,1.01E-12,25675.39875
1056,0.013284443,1.01E-12,25554.00232
1057,0.013230742,1.00E-12,25433.68109
1058,0.013177259,9.94E-13,25314.40793
1059,0.013123992,9.89E-13,25196.15694
1060,0.01307094,,25078.90328
1061,0.013018102,,24962.62319
1062,0.012965478,,24847.29392
1063,0.012913067,,24732.89363
1064,0.012860867,,24619.40138
1065,0.012808879,,24506.79707
1066,0.012757101,,24395.06142
1067,0.012705532,,24284.17588
1068,0.012654171,,24174.12263
1069,0.012603018,,24064.88453
1070,0.012552072,,23956.44509
1071,0.012501332,,23848.78843
1072,0.012450797,,23741.89928
1073,0.012400466,,23635.76289
1074,0.012350339,,23530.36508
1075,0.012300414,,23425.69215
1076,0.012250691,,23321.73089
1077,0.012201169,,23218.46856
1078,0.012151848,,23115.89286
1079,0.012102725,,23013.99188
1080,0.012053801,,22912.75416
1081,0.012005075,,22812.16858
1082,0.011956546,,22712.22442
1083,0.011908213,,22612.91128
1084,0.011860076,,22514.21912
1085,0.011812133,,22416.13821
1086,0.011764384,,22318.65914
1087,0.011716828,,22221.77278
1088,0.011669464,,22125.47029
1089,0.011622291,,22029.74309
1090,0.011575309,,21934.58289
1091,0.011528518,,21839.98162
1092,0.011481915,,21745.93146
1093,0.0114355,,21652.42483
1094,0.011389274,,21559.45435
1095,0.011343234,,21467.01287
1096,0.01129738,,21375.09344
1097,0.011251712,,21283.68931
1098,0.011206228,,21192.79391
1099,0.011160928,,21102.40085
1100,0.011115811,,115523.222
1101,0.011070877,,109852.7879
1102,0.011026124,,107966.5716
1103,0.010981552,,106465.5304
1104,0.01093716,,105175.261
1105,0.010892948,,104023.638
1106,0.010848915,,102972.1724
1107,0.010805059,,101997.4265
1108,0.010761381,,101083.8918
1109,0.010717879,,100220.6921
1110,0.010674553,,99399.86116
1111,0.010631402,,98615.36215
1112,0.010588426,,97862.49346
1113,0.010545623,,97137.5095
1114,0.010502994,,96437.36898
1115,0.010460537,,95759.562
1116,0.010418251,,95101.98784
1117,0.010376136,,94462.8666
1118,0.010334192,,93840.67372
1119,0.010292417,,93234.09085
1120,0.010250811,,92641.96813
1121,0.010209373,,92063.29492
1122,0.010168103,,91497.17684
1123,0.010126999,,90942.8174
1124,0.010086062,,90399.50328
1125,0.01004529,,89866.59234
1126,0.010004683,,89343.5038
1127,0.00996424,,88829.71013
1128,0.00992396,,88324.73025
1129,0.009883844,,87828.12389
1130,0.009843889,,87339.48676
1131,0.009804096,,86858.44648
1132,0.009764464,,86384.65909
1133,0.009724992,,85917.80605
1134,0.00968568,,85457.59162
1135,0.009646527,,85003.74067
1136,0.009607531,,84555.99663
1137,0.009568694,,84114.11983
1138,0.009530013,,83677.88595
1139,0.009491489,,83247.08467
1140,0.009453121,,82821.51853
1141,0.009414907,,82401.00179
1142,0.009376849,,81985.35955
1143,0.009338943,,81574.42687
1144,0.009301192,,81168.04801
1145,0.009263592,,80766.07577
1146,0.009226145,,80368.3708
1147,0.009188849,,79974.80111
1148,0.009151704,,79585.24151
1149,0.009114709,,79199.57316
1150,0.009077864,,78817.68315
1151,0.009041168,,78439.4641
1152,0.009004619,,78064.81379
1153,0.008968219,,77693.63486
1154,0.008931966,,77325.83449
1155,0.008895859,,76961.32411
1156,0.008859899,,76600.01919
1157,0.008824083,,76241.83894
1158,0.008788413,,75886.70612
1159,0.008752886,,75534.54685
1160,0.008717503,,75185.29041
1161,0.008682264,,74838.86903
1162,0.008647166,,74495.21778
1163,0.008612211,,74154.27439
1164,0.008577397,,73815.9791
1165,0.008542723,,73480.27455
1166,0.00850819,,73147.10563
1167,0.008473797,,72816.41938
1168,0.008439542,,72488.16487
1169,0.008405426,,72162.29312
1170,0.008371448,,71838.75697
1171,0.008337607,,71517.51103
1172,0.008303903,,71198.51154
1173,0.008270335,,70881.71637
1174,0.008236903,,70567.08484
1175,0.008203606,,70254.57777
1176,0.008170443,,69944.1573
1177,0.008137415,,69635.78691
1178,0.00810452,,69329.43132
1179,0.008071758,,69025.05643
1180,0.008039129,,68722.62931
1181,0.008006631,,68422.11808
1182,0.007974265,,68123.49194
1183,0.00794203,,67826.72106
1184,0.007909925,,67531.77658
1185,0.00787795,,67238.63056
1186,0.007846104,,66947.25592
1187,0.007814386,,66657.62641
1188,0.007782797,,66369.71663
1189,0.007751336,,66083.50191
1190,0.007720002,,65798.95833
1191,0.007688794,,65516.06269
1192,0.007657713,,65234.79247
1193,0.007626757,,64955.12581
1194,0.007595927,,64677.04148
1195,0.007565221,,64400.51884
1196,0.007534639,,64125.53785
1197,0.007504181,,63852.07902
1198,0.007473846,,63580.12342
1199,0.007443633,,63309.65262
1200,0.007413543,,321240.854
1201,0.007383574,,304883.3318
1202,0.007353727,,299466.362
1203,0.007324,,295164.7282
1204,0.007294393,,291473.6908
1205,0.007264906,,288184.4539
1206,0.007235538,,285185.5603
1207,0.007206289,,282409.116
1208,0.007177158,,279810.1819
1209,0.007148145,,277357.2328
1210,0.007119249,,275027.1698
1211,0.00709047,,272802.4839
1212,0.007061808,,270669.5343
1213,0.007033261,,268617.4508
1214,0.007004829,,266637.4048
1215,0.006976513,,264722.108
1216,0.006948311,,262865.4586
1217,0.006920223,,261062.2855
1218,0.006892248,,259308.158
1219,0.006864387,,257599.244
1220,0.006836638,,255932.2002
1221,0.006809001,,254304.0874
1222,0.006781477,,252712.3042
1223,0.006754063,,251154.5331
1224,0.00672676,,249628.6986
1225,0.006699568,,248132.9317
1226,0.006672485,,246665.542
1227,0.006645512,,245224.9935
1228,0.006618648,,243809.8858
1229,0.006591893,,242418.9368
1230,0.006565245,,241050.9691
1231,0.006538706,,239704.8984
1232,0.006512274,,238379.723
1233,0.006485948,,237074.515
1234,0.006459729,,235788.4133
1235,0.006433616,,234520.6165
1236,0.006407609,,233270.3775
1237,0.006381706,,232036.9982
1238,0.006355909,,230819.8255
1239,0.006330215,,229618.2471
1240,0.006304626,,228431.6879
1241,0.00627914,,227259.6074
1242,0.006253757,,226101.4964
1243,0.006228477,,224956.875
1244,0.006203298,,223825.2899
1245,0.006178222,,222706.3128
1246,0.006153247,,221599.5386
1247,0.006128373,,220504.5831
1248,0.006103599,,219421.0826
1249,0.006078926,,218348.6915
1250,0.006054352,,217287.0816
1251,0.006029878,,216235.941
1252,0.006005502,,215194.9726
1253,0.005981226,,214163.8938
1254,0.005957047,,213142.435
1255,0.005932966,,212130.3392
1256,0.005908982,,211127.361
1257,0.005885096,,210133.266
1258,0.005861306,,209147.8304
1259,0.005837612,,208170.8397
1260,0.005814013,,207202.0891
1261,0.005790511,,206241.3822
1262,0.005767103,,205288.5308
1263,0.00574379,,204343.3547
1264,0.005720571,,203405.6809
1265,0.005697446,,202475.3433
1266,0.005674414,,201552.1825
1267,0.005651476,,200636.0453
1268,0.00562863,,199726.7845
1269,0.005605877,,198824.2585
1270,0.005583215,,197928.331
1271,0.005560645,,197038.8709
1272,0.005538167,,196155.7519
1273,0.005515779,,195278.8523
1274,0.005493482,,194408.0548
1275,0.005471275,,193543.2462
1276,0.005449158,,192684.3175
1277,0.00542713,,191831.1634
1278,0.005405191,,190983.6821
1279,0.005383341,,190141.7755
1280,0.005361579,,189305.3486
1281,0.005339905,,188474.3098
1282,0.005318319,,187648.5704
1283,0.00529682,,186828.0445
1284,0.005275408,,186012.6491
1285,0.005254082,,185202.3039
1286,0.005232843,,184396.9311
1287,0.005211689,,183596.4553
1288,0.005190622,,182800.8033
1289,0.005169639,,182009.9045
1290,0.005148741,,181223.6902
1291,0.005127927,,180442.0938
1292,0.005107198,,179665.0507
1293,0.005086552,,178892.4982
1294,0.00506599,,178124.3754
1295,0.005045511,,177360.6232
1296,0.005025115,,176601.1841
1297,0.005004801,,175846.0025
1298,0.00498457,,175095.024
1299,0.00496442,,174348.1959
1300,0.004944352,,954453.736
1301,0.004924364,,907604.5667
1302,0.004904458,,892020.633
1303,0.004884632,,879619.0188
1304,0.004864886,,868958.8039
1305,0.00484522,,859444.0853
1306,0.004825633,,850756.8692
1307,0.004806126,,842703.5111
1308,0.004786698,,835155.8801
1309,0.004767348,,828024.1179
1310,0.004748076,,821242.4064
1311,0.004728882,,814760.8697
1312,0.004709766,,808540.6628
1313,0.004690727,,802550.8398
1314,0.004671765,,796766.2735
1315,0.00465288,,791166.2271
1316,0.004634071,,785733.3445
1317,0.004615338,,780452.9199
1318,0.00459668,,775312.3576
1319,0.004578099,,770300.7654
1320,0.004559592,,765408.6429
1321,0.00454116,,760627.6405
1322,0.004522803,,755950.3686
1323,0.004504519,,751370.2468
1324,0.00448631,,746881.3814
1325,0.004468174,,742478.4671
1326,0.004450112,,738156.7057
1327,0.004432123,,733911.7384
1328,0.004414206,,729739.5909
1329,0.004396362,,725636.6254
1330,0.00437859,,721599.5017
1331,0.00436089,,717625.1433
1332,0.004343261,,713710.7082
1333,0.004325704,,709853.5648
1334,0.004308217,,706051.2698
1335,0.004290801,,702301.5498
1336,0.004273456,,698602.2851
1337,0.004256181,,694951.4957
1338,0.004238976,,691347.328
1339,0.00422184,,687788.0446
1340,0.004204773,,684272.0139
1341,0.004187776,,680797.7014
1342,0.004170847,,677363.662
1343,0.004153986,,673968.5331
1344,0.004137194,,670611.028
1345,0.00412047,,667289.9302
1346,0.004103813,,664004.0888
1347,0.004087223,,660752.413
1348,0.004070701,,657533.8686
1349,0.004054245,,654347.4738
1350,0.004037856,,651192.2957
1351,0.004021533,,648067.447
1352,0.004005277,,644972.0833
1353,0.003989086,,641905.4002
1354,0.00397296,,638866.6307
1355,0.003956899,,635855.0432
1356,0.003940904,,632869.9392
1357,0.003924973,,629910.6512
1358,0.003909106,,626976.5412
1359,0.003893304,,624066.9987
1360,0.003877566,,621181.4393
1361,0.003861891,,618319.3032
1362,0.003846279,,615480.054
1363,0.003830731,,612663.1771
1364,0.003815245,,609868.1789
1365,0.003799822,,607094.5853
1366,0.003784462,,604341.9412
1367,0.003769163,,601609.8089
1368,0.003753927,,598897.7676
1369,0.003738752,,596205.4128
1370,0.003723638,,593532.3547
1371,0.003708585,,590878.2182
1372,0.003693593,,588242.6421
1373,0.003678662,,585625.2779
1374,0.003663791,,583025.7899
1375,0.003648981,,580443.8541
1376,0.00363423,,577879.1578
1377,0.003619539,,575331.3993
1378,0.003604907,,572800.2871
1379,0.003590334,,570285.5395
1380,0.003575821,,567786.8843
1381,0.003561365,,565304.0582
1382,0.003546969,,562836.8068
1383,0.00353263,,560384.8835
1384,0.00351835,,557948.0501
1385,0.003504127,,555526.0754
1386,0.003489962,,553118.7359
1387,0.003475854,,550725.8147
1388,0.003461803,,548347.1019
1389,0.003447809,,545982.3937
1390,0.003433871,,543631.4925
1391,0.00341999,,541294.2066
1392,0.003406165,,538970.3499
1393,0.003392395,,536659.7418
1394,0.003378682,,534362.207
1395,0.003365024,,532077.5748
1396,0.003351421,,529805.6798
1397,0.003337873,,527546.3609
1398,0.00332438,,525299.4617
1399,0.003310941,,523064.8298
1400,0.003297557,,2654094.371
1401,0.003284226,,2518948.398
1402,0.00327095,,2474193.353
1403,0.003257727,,2438653.222
1404,0.003244558,,2408157.843
1405,0.003231442,,2380982.142
1406,0.003218379,,2356205.262
1407,0.003205369,,2333266.257
1408,0.003192412,,2311793.844
1409,0.003179506,,2291527.56
1410,0.003166653,,2272276.562
1411,0.003153852,,2253896.19
1412,0.003141103,,2236273.744
1413,0.003128405,,2219319.415
1414,0.003115759,,2202960.26
1415,0.003103164,,2187136.063
1416,0.003090619,,2171796.412
1417,0.003078125,,2156898.582
1418,0.003065682,,2142405.967
1419,0.003053289,,2128286.907
1420,0.003040947,,2114513.778
1421,0.003028654,,2101062.298
1422,0.003016411,,2087910.973
1423,0.003004217,,2075040.657
1424,0.002992072,,2062434.2
1425,0.002979977,,2050076.163
1426,0.002967931,,2037952.578
1427,0.002955933,,2026050.756
1428,0.002943984,,2014359.125
1429,0.002932083,,2002867.093
1430,0.00292023,,1991564.934
1431,0.002908425,,1980443.688
1432,0.002896668,,1969495.078
1433,0.002884958,,1958711.44
1434,0.002873296,,1948085.658
1435,0.002861681,,1937611.111
1436,0.002850113,,1927281.627
1437,0.002838591,,1917091.438
1438,0.002827116,,1907035.148
1439,0.002815688,,1897107.698
1440,0.002804305,,1887304.338
1441,0.002792969,,1877620.599
1442,0.002781679,,1868052.278
1443,0.002770434,,1858595.407
1444,0.002759235,,1849246.242
1445,0.002748081,,1840001.245
1446,0.002736972,,1830857.067
1447,0.002725907,,1821810.538
1448,0.002714888,,1812858.648
1449,0.002703913,,1803998.544
1450,0.002692983,,1795227.516
1451,0.002682097,,1786542.984
1452,0.002671254,,1777942.495
1453,0.002660456,,1769423.714
1454,0.002649701,,1760984.414
1455,0.00263899,,1752622.471
1456,0.002628322,,1744335.857
1457,0.002617697,,1736122.637
1458,0.002607115,,1727980.96
1459,0.002596576,,1719909.056
1460,0.002586079,,1711905.231
1461,0.002575625,,1703967.863
1462,0.002565213,,1696095.398
1463,0.002554844,,1688286.346
1464,0.002544516,,1680539.278
1465,0.00253423,,1672852.821
1466,0.002523985,,1665225.66
1467,0.002513782,,1657656.527
1468,0.00250362,,1650144.208
1469,0.002493499,,1642687.531
1470,0.00248342,,1635285.371
1471,0.00247338,,1627936.645
1472,0.002463382,,1620640.309
1473,0.002453424,,1613395.358
1474,0.002443506,,1606200.822
1475,0.002433628,,1599055.767
1476,0.00242379,,1591959.292
1477,0.002413992,,1584910.526
1478,0.002404234,,1577908.629
1479,0.002394515,,1570952.791
1480,0.002384835,,1564042.226
1481,0.002375194,,1557176.177
1482,0.002365593,,1550353.911
1483,0.00235603,,1543574.72
1484,0.002346506,,1536837.917
1485,0.00233702,,1530142.839
1486,0.002327573,,1523488.843
1487,0.002318164,,1516875.305
1488,0.002308793,,1510301.623
1489,0.00229946,,1503767.211
1490,0.002290164,,1497271.502
1491,0.002280906,,1490813.947
1492,0.002271686,,1484394.011
1493,0.002262502,,1478011.176
1494,0.002253356,,1471664.94
1495,0.002244247,,1465354.813
1496,0.002235175,,1459080.322
1497,0.002226139,,1452841.006
1498,0.00221714,,1446636.416
1499,0.002208178,,1440466.116
1500,0.002199251,,7885704.002
1501,0.002190361,,7498635.811
1502,0.002181506,,7369881.232
1503,0.002172688,,7267419.002
1504,0.002163905,,7179344.225
1505,0.002155157,,7100733.548
1506,0.002146445,,7028959.702
1507,0.002137768,,6962422.797
1508,0.002129126,,6900064.212
1509,0.002120519,,6841141.539
1510,0.002111947,,6785110.987
1511,0.00210341,,6731560.482
1512,0.002094907,,6680169.085
1513,0.002086438,,6630681.122
1514,0.002078004,,6582888.992
1515,0.002069604,,6536621.366
1516,0.002061237,,6491734.849
1517,0.002052905,,6448107.941
1518,0.002044606,,6405636.576
1519,0.002036341,,6364230.763
1520,0.002028109,,6323812.01
1521,0.002019911,,6284311.332
1522,0.002011745,,6245667.676
1523,0.002003613,,6207826.675
1524,0.001995513,,6170739.635
1525,0.001987447,,6134362.724
1526,0.001979412,,6098656.298
1527,0.001971411,,6063584.346
1528,0.001963441,,6029114.032
1529,0.001955504,,5995215.3
1530,0.001947599,,5961860.553
1531,0.001939726,,5929024.374
1532,0.001931885,,5896683.282
1533,0.001924075,,5864815.534
1534,0.001916297,,5833400.943
1535,0.001908551,,5802420.728
1536,0.001900835,,5771857.376
1537,0.001893151,,5741694.525
1538,0.001885498,,5711916.865
1539,0.001877876,,5682510.039
1540,0.001870285,,5653460.566
1541,0.001862725,,5624755.77
1542,0.001855195,,5596383.711
1543,0.001847695,,5568333.13
1544,0.001840226,,5540593.397
1545,0.001832787,,5513154.462
1546,0.001825378,,5486006.815
1547,0.001817999,,5459141.445
1548,0.00181065,,5432549.807
1549,0.00180333,,5406223.789
1550,0.00179604,,5380155.683
1551,0.00178878,,5354338.16
1552,0.001781549,,5328764.242
1553,0.001774347,,5303427.282
1554,0.001767174,,5278320.946
1555,0.00176003,,5253439.187
1556,0.001752916,,5228776.235
1557,0.001745829,,5204326.576
1558,0.001738772,,5180084.936
1559,0.001731743,,5156046.274
1560,0.001724743,,5132205.76
1561,0.00171777,,5108558.77
1562,0.001710826,,5085100.872
1563,0.00170391,,5061827.814
1564,0.001697022,,5038735.517
1565,0.001690162,,5015820.066
1566,0.00168333,,4993077.699
1567,0.001676525,,4970504.801
1568,0.001669748,,4948097.896
1569,0.001662998,,4925853.64
1570,0.001656275,,4903768.814
1571,0.00164958,,4881840.318
1572,0.001642912,,4860065.168
1573,0.00163627,,4838440.486
1574,0.001629656,,4816963.496
1575,0.001623068,,4795631.523
1576,0.001616507,,4774441.983
1577,0.001609972,,4753392.383
1578,0.001603464,,4732480.314
1579,0.001596982,,4711703.45
1580,0.001590526,,4691059.542
1581,0.001584096,,4670546.415
1582,0.001577693,,4650161.964
1583,0.001571315,,4629904.156
1584,0.001564963,,4609771.019
1585,0.001558637,,4589760.646
1586,0.001552336,,4569871.189
1587,0.001546061,,4550100.856
1588,0.001539811,,4530447.913
1589,0.001533586,,4510910.676
1590,0.001527387,,4491487.512
1591,0.001521212,,4472176.838
1592,0.001515063,,4452977.117
1593,0.001508938,,4433886.855
1594,0.001502838,,4414904.605
1595,0.001496763,,4396028.957
1596,0.001490713,,4377258.543
1597,0.001484686,,4358592.033
1598,0.001478685,,4340028.134
1599,0.001472707,,4321565.589
1600,0.001466754,,21928147.81
1601,0.001460825,,20811570.76
1602,0.001454919,,20441804.24
1603,0.001449038,,20148171.41
1604,0.00144318,,19896218.35
1605,0.001437346,,19671692.51
1606,0.001431536,,19466985.73
1607,0.001425749,,19277463.5
1608,0.001419985,,19100058.27
1609,0.001414245,,18932618.07
1610,0.001408528,,18773566.18
1611,0.001402834,,18621707.41
1612,0.001397163,,18476110.63
1613,0.001391515,,18336033.83
1614,0.00138589,,18200874.37
1615,0.001380288,,18070134.73
1616,0.001374708,,17943398.42
1617,0.001369151,,17820312.43
1618,0.001363616,,17700574.34
1619,0.001358104,,17583922.56
1620,0.001352613,,17470128.86
1621,0.001347146,,17358992.63
1622,0.0013417,,17250336.29
1623,0.001336276,,17144001.64
1624,0.001330874,,17039847
1625,0.001325494,,16937744.8
1626,0.001320136,,16837579.65
1627,0.001314799,,16739246.7
1628,0.001309484,,16642650.36
1629,0.001304191,,16547703.11
1630,0.001298919,,16454324.58
1631,0.001293668,,16362440.76
1632,0.001288438,,16271983.27
1633,0.00128323,,16182888.77
1634,0.001278042,,16095098.48
1635,0.001272876,,16008557.69
1636,0.00126773,,15923215.41
1637,0.001262606,,15839024
1638,0.001257501,,15755938.85
1639,0.001252418,,15673918.18
1640,0.001247355,,15592922.74
1641,0.001242313,,15512915.63
1642,0.001237291,,15433862.08
1643,0.001232289,,15355729.34
1644,0.001227308,,15278486.47
1645,0.001222346,,15202104.23
1646,0.001217405,,15126554.97
1647,0.001212484,,15051812.47
1648,0.001207582,,14977851.89
1649,0.001202701,,14904649.65
1650,0.001197839,,14832183.34
1651,0.001192997,,14760431.67
1652,0.001188174,,14689374.37
1653,0.001183371,,14618992.14
1654,0.001178587,,14549266.58
1655,0.001173823,,14480180.14
1656,0.001169078,,14411716.07
1657,0.001164352,,14343858.39
1658,0.001159645,,14276591.79
1659,0.001154957,,14209901.66
1660,0.001150288,,14143774
1661,0.001145638,,14078195.4
1662,0.001141007,,14013153.04
1663,0.001136394,,13948634.59
1664,0.001131801,,13884628.25
1665,0.001127225,,13821122.69
1666,0.001122669,,13758107.03
1667,0.00111813,,13695570.8
1668,0.00111361,,13633503.95
1669,0.001109108,,13571896.83
1670,0.001104625,,13510740.13
1671,0.00110016,,13450024.9
1672,0.001095712,,13389742.52
1673,0.001091283,,13329884.68
1674,0.001086871,,13270443.37
1675,0.001082478,,13211410.87
1676,0.001078102,,13152779.74
1677,0.001073744,,13094542.78
1678,0.001069403,,13036693.06
1679,0.00106508,,12979223.86
1680,0.001060774,,12922128.72
1681,0.001056486,,12865401.38
1682,0.001052216,,12809035.77
1683,0.001047962,,12753026.04
1684,0.001043726,,12697366.52
1685,0.001039506,,12642051.74
1686,0.001035304,,12587076.37
1687,0.001031119,,12532435.27
1688,0.001026951,,12478123.46
1689,0.001022799,,12424136.1
1690,0.001018665,,12370468.5
1691,0.001014547,,12317116.13
1692,0.001010446,,12264074.57
1693,0.001006361,,12211339.54
1694,0.001002293,,12158906.89
1695,0.000998241,,12106772.57
1696,0.000994206,,12054932.68
1697,0.000990187,,12003383.4
1698,0.000986184,,11952121.03
1699,0.000982197,,11901141.97
1700,0.000978227,,
1701,0.000974272,,
1702,0.000970334,,
1703,0.000966411,,
1704,0.000962505,,
1705,0.000958614,,
1706,0.000954739,,
1707,0.000950879,,
1708,0.000947035,,
1709,0.000943207,,
1710,0.000939394,,
1711,0.000935596,,
1712,0.000931814,,
1713,0.000928048,,
1714,0.000924296,,
1715,0.000920559,,
1716,0.000916838,,
1717,0.000913132,,
1718,0.000909441,,
1719,0.000905764,,
1720,0.000902103,,
1721,0.000898456,,
1722,0.000894824,,
1723,0.000891207,,
1724,0.000887604,,
1725,0.000884016,,
1726,0.000880442,,
1727,0.000876883,,
1728,0.000873338,,
1729,0.000869808,,
1730,0.000866292,,
1731,0.00086279,,
1732,0.000859302,,
1733,0.000855828,,
1734,0.000852369,,
1735,0.000848923,,
1736,0.000845491,,
1737,0.000842073,,
1738,0.000838669,,
1739,0.000835279,,
1740,0.000831902,,
1741,0.00082854,,
1742,0.00082519,,
1743,0.000821854,,
1744,0.000818532,,
1745,0.000815223,,
1746,0.000811928,,
1747,0.000808645,,
1748,0.000805377,,
1749,0.000802121,,
1750,0.000798878,,
1751,0.000795649,,
1752,0.000792433,,
1753,0.000789229,,
1754,0.000786039,,
1755,0.000782861,,
1756,0.000779696,,
1757,0.000776545,,
1758,0.000773405,,
1759,0.000770279,,
1760,0.000767165,,
1761,0.000764064,,
1762,0.000760975,,
1763,0.000757899,,
1764,0.000754835,,
1765,0.000751784,,
1766,0.000748745,,
1767,0.000745718,,
1768,0.000742703,,
1769,0.000739701,,
1770,0.000736711,,
1771,0.000733733,,
1772,0.000730767,,
1773,0.000727813,,
1774,0.00072487,,
1775,0.00072194,,
1776,0.000719022,,
1777,0.000716115,,
1778,0.00071322,,
1779,0.000710337,,
1780,0.000707466,,
1781,0.000704606,,
1782,0.000701757,,
1783,0.00069892,,
1784,0.000696095,,
1785,0.000693281,,
1786,0.000690479,,
1787,0.000687687,,
1788,0.000684907,,
1789,0.000682139,,
1790,0.000679381,,
1791,0.000676635,,
1792,0.0006739,,
1793,0.000671175,,
1794,0.000668462,,
1795,0.00066576,,
1796,0.000663069,,
1797,0.000660388,,
1798,0.000657719,,
1799,0.00065506,,
1800,0.000652412,,
1801,0.000649774,,
1802,0.000647148,,
1803,0.000644532,,
1804,0.000641926,,
1805,0.000639331,,
1806,0.000636747,,
1807,0.000634173,,
1808,0.000631609,,
1809,0.000629056,,
1810,0.000626513,,
1811,0.00062398,,
1812,0.000621458,,
1813,0.000618946,,
1814,0.000616443,,
1815,0.000613952,,
1816,0.00061147,,
1817,0.000608998,,
1818,0.000606536,,
1819,0.000604084,,
1820,0.000601642,,
1821,0.00059921,,
1822,0.000596788,,
1823,0.000594375,,
1824,0.000591972,,
1825,0.000589579,,
1826,0.000587196,,
1827,0.000584822,,
1828,0.000582458,,
1829,0.000580104,,
1830,0.000577759,,
1831,0.000575423,,
1832,0.000573097,,
1833,0.00057078,,
1834,0.000568473,,
1835,0.000566175,,
1836,0.000563886,,
1837,0.000561607,,
1838,0.000559336,,
1839,0.000557075,,
1840,0.000554823,,
1841,0.00055258,,
1842,0.000550347,,
1843,0.000548122,,
1844,0.000545906,,
1845,0.000543699,,
1846,0.000541501,,
1847,0.000539312,,
1848,0.000537132,,
1849,0.000534961,,
1850,0.000532798,,
1851,0.000530645,,
1852,0.000528499,,
1853,0.000526363,,
1854,0.000524235,,
1855,0.000522116,,
1856,0.000520005,,
1857,0.000517903,,
1858,0.00051581,,
1859,0.000513724,,
1860,0.000511648,,
1861,0.000509579,,
1862,0.000507519,,
1863,0.000505468,,
1864,0.000503425,,
1865,0.000501389,,
1866,0.000499363,,
1867,0.000497344,,
1868,0.000495333,,
1869,0.000493331,,
1870,0.000491337,,
1871,0.000489351,,
1872,0.000487372,,
1873,0.000485402,,
1874,0.00048344,,
1875,0.000481486,,
1876,0.000479539,,
1877,0.000477601,,
1878,0.00047567,,
1879,0.000473747,,
1880,0.000471832,,
1881,0.000469925,,
1882,0.000468025,,
1883,0.000466133,,
1884,0.000464249,,
1885,0.000462372,,
1886,0.000460503,,
1887,0.000458641,,
1888,0.000456787,,
1889,0.000454941,,
1890,0.000453102,,
1891,0.00045127,,
1892,0.000449446,,
1893,0.000447629,,
1894,0.000445819,,
1895,0.000444017,,
1896,0.000442222,,
1897,0.000440435,,
1898,0.000438654,,
1899,0.000436881,,
1900,0.000435115,,
1901,0.000433356,,
1902,0.000431604,,
1903,0.000429859,,
1904,0.000428122,,
1905,0.000426391,,
1906,0.000424667,,
1907,0.000422951,,
1908,0.000421241,,
1909,0.000419538,,
1910,0.000417842,,
1911,0.000416153,,
1912,0.000414471,,
1913,0.000412795,,
1914,0.000411126,,
1915,0.000409465,,
1916,0.000407809,,
1917,0.000406161,,
1918,0.000404519,,
1919,0.000402884,,
1920,0.000401255,,
1921,0.000399633,,
1922,0.000398017,,
1923,0.000396408,,
1924,0.000394806,,
1925,0.00039321,,
1926,0.00039162,,
1927,0.000390037,,
1928,0.000388461,,
1929,0.00038689,,
1930,0.000385326,,
1931,0.000383769,,
1932,0.000382217,,
1933,0.000380672,,
1934,0.000379133,,
1935,0.000377601,,
1936,0.000376074,,
1937,0.000374554,,
1938,0.00037304,,
1939,0.000371532,,
1940,0.00037003,,
1941,0.000368534,,
1942,0.000367044,,
1943,0.000365561,,
1944,0.000364083,,
1945,0.000362611,,
1946,0.000361145,,
1947,0.000359685,,
1948,0.000358231,,
1949,0.000356783,,
1950,0.000355341,,
1951,0.000353904,,
1952,0.000352474,,
1953,0.000351049,,
1954,0.00034963,,
1955,0.000348216,,
1956,0.000346809,,
1957,0.000345407,,
1958,0.00034401,,
1959,0.00034262,,
1960,0.000341235,,
1961,0.000339855,,
1962,0.000338481,,
1963,0.000337113,,
1964,0.00033575,,
1965,0.000334393,,
1966,0.000333041,,
1967,0.000331695,,
1968,0.000330354,,
1969,0.000329019,,
1970,0.000327689,,
1971,0.000326364,,
1972,0.000325045,,
1973,0.000323731,,
1974,0.000322422,,
1975,0.000321119,,
1976,0.000319821,,
1977,0.000318528,,
1978,0.00031724,,
1979,0.000315958,,
1980,0.00031468,,
1981,0.000313408,,
1982,0.000312141,,
1983,0.00031088,,
1984,0.000309623,,
1985,0.000308371,,
1986,0.000307125,,
1987,0.000305883,,
1988,0.000304647,,
1989,0.000303415,,
1990,0.000302188,,
1991,0.000300967,,
1992,0.00029975,,
1993,0.000298539,,
1994,0.000297332,,
1995,0.00029613,,
1996,0.000294933,,
1997,0.00029374,,
1998,0.000292553,,
1999,0.00029137,,
2000,0.000290192,,
2001,0.000289019,,
2002,0.000287851,,
2003,0.000286687,,
2004,0.000285528,,
2005,0.000284374,,
2006,0.000283225,,
2007,0.00028208,,
2008,0.000280939,,
2009,0.000279804,,
2010,0.000278673,,
2011,0.000277546,,
2012,0.000276424,,
2013,0.000275307,,
2014,0.000274194,,
2015,0.000273085,,
2016,0.000271981,,
2017,0.000270882,,
2018,0.000269787,,
2019,0.000268696,,
2020,0.00026761,,
2021,0.000266528,,
2022,0.000265451,,
2023,0.000264378,,
2024,0.000263309,,
2025,0.000262245,,
2026,0.000261185,,
2027,0.000260129,,
2028,0.000259077,,
2029,0.00025803,,
2030,0.000256987,,
2031,0.000255948,,
2032,0.000254913,,
2033,0.000253883,,
2034,0.000252856,,
2035,0.000251834,,
2036,0.000250816,,
2037,0.000249802,,
2038,0.000248793,,
2039,0.000247787,,
2040,0.000246785,,
2041,0.000245788,,
2042,0.000244794,,
2043,0.000243804,,
2044,0.000242819,,
2045,0.000241837,,
2046,0.00024086,,
2047,0.000239886,,
2048,0.000238916,,
2049,0.00023795,,
2050,0.000236988,,
2051,0.00023603,,
2052,0.000235076,,
2053,0.000234126,,
2054,0.00023318,,
2055,0.000232237,,
2056,0.000231298,,
2057,0.000230363,,
2058,0.000229432,,
2059,0.000228504,,
2060,0.000227581,,
2061,0.000226661,,
2062,0.000225744,,
2063,0.000224832,,
2064,0.000223923,,
2065,0.000223018,,
2066,0.000222116,,
2067,0.000221218,,
2068,0.000220324,,
2069,0.000219433,,
2070,0.000218546,,
2071,0.000217663,,
2072,0.000216783,,
2073,0.000215907,,
2074,0.000215034,,
2075,0.000214165,,
2076,0.000213299,,
2077,0.000212437,,
2078,0.000211578,,
2079,0.000210723,,
2080,0.000209871,,
2081,0.000209022,,
2082,0.000208177,,
2083,0.000207336,,
2084,0.000206498,,
2085,0.000205663,,
2086,0.000204832,,
2087,0.000204004,,
2088,0.000203179,,
2089,0.000202357,,
2090,0.000201539,,
2091,0.000200725,,
2092,0.000199913,,
2093,0.000199105,,
2094,0.0001983,,
2095,0.000197499,,
2096,0.0001967,,
2097,0.000195905,,
2098,0.000195113,,
2099,0.000194324,,
2100,0.000193539,,
2101,0.000192757,,
2102,0.000191977,,
2103,0.000191201,,
2104,0.000190428,,
2105,0.000189659,,
2106,0.000188892,,
2107,0.000188128,,
2108,0.000187368,,
2109,0.00018661,,
2110,0.000185856,,
2111,0.000185105,,
2112,0.000184356,,
2113,0.000183611,,
2114,0.000182869,,
2115,0.00018213,,
2116,0.000181393,,
2117,0.00018066,,
2118,0.00017993,,
2119,0.000179202,,
2120,0.000178478,,
2121,0.000177757,,
2122,0.000177038,,
2123,0.000176322,,
2124,0.00017561,,
2125,0.0001749,,
2126,0.000174193,,
2127,0.000173488,,
2128,0.000172787,,
2129,0.000172089,,
2130,0.000171393,,
2131,0.0001707,,
2132,0.00017001,,
2133,0.000169323,,
2134,0.000168638,,
2135,0.000167957,,
2136,0.000167278,,
2137,0.000166601,,
2138,0.000165928,,
2139,0.000165257,,
2140,0.000164589,,
2141,0.000163924,,
2142,0.000163261,,
2143,0.000162601,,
2144,0.000161944,,
2145,0.000161289,,
2146,0.000160637,,
2147,0.000159988,,
2148,0.000159341,,
2149,0.000158697,,
2150,0.000158055,,
2151,0.000157416,,
2152,0.00015678,,
2153,0.000156146,,
2154,0.000155515,,
2155,0.000154886,,
2156,0.00015426,,
2157,0.000153637,,
2158,0.000153016,,
2159,0.000152397,,
2160,0.000151781,,
2161,0.000151168,,
2162,0.000150556,,
2163,0.000149948,,
2164,0.000149342,,
2165,0.000148738,,
2166,0.000148137,,
2167,0.000147538,,
2168,0.000146941,,
2169,0.000146347,,
2170,0.000145756,,
2171,0.000145167,,
2172,0.00014458,,
2173,0.000143995,,
2174,0.000143413,,
2175,0.000142833,,
2176,0.000142256,,
2177,0.000141681,,
2178,0.000141108,,
2179,0.000140538,,
2180,0.00013997,,
2181,0.000139404,,
2182,0.00013884,,
2183,0.000138279,,
2184,0.00013772,,
2185,0.000137163,,
2186,0.000136609,,
2187,0.000136057,,
2188,0.000135507,,
2189,0.000134959,,
2190,0.000134413,,
2191,0.00013387,,
2192,0.000133329,,
2193,0.00013279,,
2194,0.000132253,,
2195,0.000131718,,
2196,0.000131186,,
2197,0.000130656,,
2198,0.000130127,,
2199,0.000129601,,
2200,0.000129077,,
2201,0.000128556,,
2202,0.000128036,,
2203,0.000127518,,
2204,0.000127003,,
2205,0.00012649,,
2206,0.000125978,,
2207,0.000125469,,
2208,0.000124962,,
2209,0.000124457,,
2210,0.000123953,,
2211,0.000123452,,
2212,0.000122953,,
2213,0.000122456,,
2214,0.000121961,,
2215,0.000121468,,
2216,0.000120977,,
2217,0.000120488,,
2218,0.000120001,,
2219,0.000119516,,
2220,0.000119033,,
2221,0.000118552,,
2222,0.000118072,,
2223,0.000117595,,
2224,0.00011712,,
2225,0.000116646,,
2226,0.000116175,,
2227,0.000115705,,
2228,0.000115237,,
2229,0.000114772,,
2230,0.000114308,,
2231,0.000113846,,
2232,0.000113385,,
2233,0.000112927,,
2234,0.00011247,,
2235,0.000112016,,
2236,0.000111563,,
2237,0.000111112,,
2238,0.000110663,,
2239,0.000110215,,
2240,0.00010977,,
2241,0.000109326,,
2242,0.000108884,,
2243,0.000108444,,
2244,0.000108006,,
2245,0.000107569,,
2246,0.000107134,,
2247,0.000106701,,
2248,0.00010627,,
2249,0.00010584,,
2250,0.000105412,,
2251,0.000104986,,
2252,0.000104562,,
2253,0.000104139,,
2254,0.000103718,,
2255,0.000103299,,
2256,0.000102881,,
2257,0.000102465,,
2258,0.000102051,,
2259,0.000101639,,
2260,0.000101228,,
2261,0.000100819,,
2262,0.000100411,,
2263,0.000100005,,
2264,9.96E-05,,
2265,9.92E-05,,
2266,9.88E-05,,
2267,9.84E-05,,
2268,9.80E-05,,
2269,9.76E-05,,
2270,9.72E-05,,
2271,9.68E-05,,
2272,9.64E-05,,
2273,9.60E-05,,
2274,9.56E-05,,
2275,9.53E-05,,
2276,9.49E-05,,
2277,9.45E-05,,
2278,9.41E-05,,
2279,9.37E-05,,
2280,9.34E-05,,
2281,9.30E-05,,
2282,9.26E-05,,
2283,9.22E-05,,
2284,9.19E-05,,
2285,9.15E-05,,
2286,9.11E-05,,
2287,9.07E-05,,
2288,9.04E-05,,
2289,9.00E-05,,
2290,8.96E-05,,
2291,8.93E-05,,
2292,8.89E-05,,
2293,8.86E-05,,
2294,8.82E-05,,
2295,8.78E-05,,
2296,8.75E-05,,
2297,8.71E-05,,
2298,8.68E-05,,
2299,8.64E-05,,
2300,8.61E-05,,
2301,8.57E-05,,
2302,8.54E-05,,
2303,8.50E-05,,
2304,8.47E-05,,
2305,8.44E-05,,
2306,8.40E-05,,
2307,8.37E-05,,
2308,8.33E-05,,
2309,8.30E-05,,
2310,8.27E-05,,
2311,8.23E-05,,
2312,8.20E-05,,
2313,8.17E-05,,
2314,8.13E-05,,
2315,8.10E-05,,
2316,8.07E-05,,
2317,8.04E-05,,
2318,8.00E-05,,
2319,7.97E-05,,
2320,7.94E-05,,
2321,7.91E-05,,
2322,7.87E-05,,
2323,7.84E-05,,
2324,7.81E-05,,
2325,7.78E-05,,
2326,7.75E-05,,
2327,7.72E-05,,
2328,7.69E-05,,
2329,7.65E-05,,
2330,7.62E-05,,
2331,7.59E-05,,
2332,7.56E-05,,
2333,7.53E-05,,
2334,7.50E-05,,
2335,7.47E-05,,
2336,7.44E-05,,
2337,7.41E-05,,
2338,7.38E-05,,
2339,7.35E-05,,
2340,7.32E-05,,
2341,7.29E-05,,
2342,7.26E-05,,
2343,7.23E-05,,
2344,7.20E-05,,
2345,7.17E-05,,
2346,7.15E-05,,
2347,7.12E-05,,
2348,7.09E-05,,
2349,7.06E-05,,
2350,7.03E-05,,
2351,7.00E-05,,
2352,6.97E-05,,
2353,6.95E-05,,
2354,6.92E-05,,
2355,6.89E-05,,
2356,6.86E-05,,
2357,6.83E-05,,
2358,6.81E-05,,
2359,6.78E-05,,
2360,6.75E-05,,
2361,6.72E-05,,
2362,6.70E-05,,
2363,6.67E-05,,
2364,6.64E-05,,
2365,6.62E-05,,
2366,6.59E-05,,
2367,6.56E-05,,
2368,6.54E-05,,
2369,6.51E-05,,
2370,6.48E-05,,
2371,6.46E-05,,
2372,6.43E-05,,
2373,6.40E-05,,
2374,6.38E-05,,
2375,6.35E-05,,
2376,6.33E-05,,
2377,6.30E-05,,
2378,6.28E-05,,
2379,6.25E-05,,
2380,6.23E-05,,
2381,6.20E-05,,
2382,6.18E-05,,
2383,6.15E-05,,
2384,6.13E-05,,
2385,6.10E-05,,
2386,6.08E-05,,
2387,6.05E-05,,
2388,6.03E-05,,
2389,6.00E-05,,
2390,5.98E-05,,
2391,5.95E-05,,
2392,5.93E-05,,
2393,5.91E-05,,
2394,5.88E-05,,
2395,5.86E-05,,
2396,5.84E-05,,
2397,5.81E-05,,
2398,5.79E-05,,
2399,5.76E-05,,
2400,5.74E-05,,
2401,5.72E-05,,
2402,5.70E-05,,
2403,5.67E-05,,
2404,5.65E-05,,
2405,5.63E-05,,
2406,5.60E-05,,
2407,5.58E-05,,
2408,5.56E-05,,
2409,5.54E-05,,
2410,5.51E-05,,
2411,5.49E-05,,
2412,5.47E-05,,
2413,5.45E-05,,
2414,5.42E-05,,
2415,5.40E-05,,
2416,5.38E-05,,
2417,5.36E-05,,
2418,5.34E-05,,
2419,5.32E-05,,
2420,5.29E-05,,
2421,5.27E-05,,
2422,5.25E-05,,
2423,5.23E-05,,
2424,5.21E-05,,
2425,5.19E-05,,
2426,5.17E-05,,
2427,5.15E-05,,
2428,5.13E-05,,
2429,5.11E-05,,
2430,5.08E-05,,
2431,5.06E-05,,
2432,5.04E-05,,
2433,5.02E-05,,
2434,5.00E-05,,
2435,4.98E-05,,
2436,4.96E-05,,
2437,4.94E-05,,
2438,4.92E-05,,
2439,4.90E-05,,
2440,4.88E-05,,
2441,4.86E-05,,
2442,4.84E-05,,
2443,4.82E-05,,
2444,4.80E-05,,
2445,4.78E-05,,
2446,4.77E-05,,
2447,4.75E-05,,
2448,4.73E-05,,
2449,4.71E-05,,
2450,4.69E-05,,
2451,4.67E-05,,
2452,4.65E-05,,
2453,4.63E-05,,
2454,4.61E-05,,
2455,4.59E-05,,
2456,4.58E-05,,
2457,4.56E-05,,
2458,4.54E-05,,
2459,4.52E-05,,
2460,4.50E-05,,
2461,4.48E-05,,
2462,4.47E-05,,
2463,4.45E-05,,
2464,4.43E-05,,
2465,4.41E-05,,
2466,4.39E-05,,
2467,4.38E-05,,
2468,4.36E-05,,
2469,4.34E-05,,
2470,4.32E-05,,
2471,4.31E-05,,
2472,4.29E-05,,
2473,4.27E-05,,
2474,4.25E-05,,
2475,4.24E-05,,
2476,4.22E-05,,
2477,4.20E-05,,
2478,4.19E-05,,
2479,4.17E-05,,
2480,4.15E-05,,
2481,4.14E-05,,
2482,4.12E-05,,
2483,4.10E-05,,
2484,4.09E-05,,
2485,4.07E-05,,
2486,4.05E-05,,
2487,4.04E-05,,
2488,4.02E-05,,
2489,4.00E-05,,
2490,3.99E-05,,
2491,3.97E-05,,
2492,3.96E-05,,
2493,3.94E-05,,
2494,3.92E-05,,
2495,3.91E-05,,
2496,3.89E-05,,
2497,3.88E-05,,
2498,3.86E-05,,
2499,3.84E-05,,
2500,3.83E-05,,
2501,3.81E-05,,
2502,3.80E-05,,
2503,3.78E-05,,
2504,3.77E-05,,
2505,3.75E-05,,
2506,3.74E-05,,
2507,3.72E-05,,
2508,3.71E-05,,
2509,3.69E-05,,
2510,3.68E-05,,
2511,3.66E-05,,
2512,3.65E-05,,
2513,3.63E-05,,
2514,3.62E-05,,
2515,3.60E-05,,
2516,3.59E-05,,
2517,3.57E-05,,
2518,3.56E-05,,
2519,3.55E-05,,
2520,3.53E-05,,
2521,3.52E-05,,
2522,3.50E-05,,
2523,3.49E-05,,
2524,3.47E-05,,
2525,3.46E-05,,
2526,3.45E-05,,
2527,3.43E-05,,
2528,3.42E-05,,
2529,3.40E-05,,
2530,3.39E-05,,
2531,3.38E-05,,
2532,3.36E-05,,
2533,3.35E-05,,
2534,3.34E-05,,
2535,3.32E-05,,
2536,3.31E-05,,
2537,3.30E-05,,
2538,3.28E-05,,
2539,3.27E-05,,
2540,3.26E-05,,
2541,3.24E-05,,
2542,3.23E-05,,
2543,3.22E-05,,
2544,3.20E-05,,
2545,3.19E-05,,
2546,3.18E-05,,
2547,3.17E-05,,
2548,3.15E-05,,
2549,3.14E-05,,
2550,3.13E-05,,
2551,3.11E-05,,
2552,3.10E-05,,
2553,3.09E-05,,
2554,3.08E-05,,
2555,3.06E-05,,
2556,3.05E-05,,
2557,3.04E-05,,
2558,3.03E-05,,
2559,3.02E-05,,
2560,3.00E-05,,
2561,2.99E-05,,
2562,2.98E-05,,
2563,2.97E-05,,
2564,2.95E-05,,
2565,2.94E-05,,
2566,2.93E-05,,
2567,2.92E-05,,
2568,2.91E-05,,
2569,2.90E-05,,
2570,2.88E-05,,
2571,2.87E-05,,
2572,2.86E-05,,
2573,2.85E-05,,
2574,2.84E-05,,
2575,2.83E-05,,
2576,2.81E-05,,
2577,2.80E-05,,
2578,2.79E-05,,
2579,2.78E-05,,
2580,2.77E-05,,
2581,2.76E-05,,
2582,2.75E-05,,
2583,2.74E-05,,
2584,2.72E-05,,
2585,2.71E-05,,
2586,2.70E-05,,
2587,2.69E-05,,
2588,2.68E-05,,
2589,2.67E-05,,
2590,2.66E-05,,
2591,2.65E-05,,
2592,2.64E-05,,
2593,2.63E-05,,
2594,2.62E-05,,
2595,2.61E-05,,
2596,2.60E-05,,
2597,2.58E-05,,
2598,2.57E-05,,
2599,2.56E-05,,
2600,2.55E-05,,
2601,2.54E-05,,
2602,2.53E-05,,
2603,2.52E-05,,
2604,2.51E-05,,
2605,2.50E-05,,
2606,2.49E-05,,
2607,2.48E-05,,
2608,2.47E-05,,
2609,2.46E-05,,
2610,2.45E-05,,
2611,2.44E-05,,
2612,2.43E-05,,
2613,2.42E-05,,
2614,2.41E-05,,
2615,2.40E-05,,
2616,2.39E-05,,
2617,2.38E-05,,
2618,2.37E-05,,
2619,2.36E-05,,
2620,2.36E-05,,
2621,2.35E-05,,
2622,2.34E-05,,
2623,2.33E-05,,
2624,2.32E-05,,
2625,2.31E-05,,
2626,2.30E-05,,
2627,2.29E-05,,
2628,2.28E-05,,
2629,2.27E-05,,
2630,2.26E-05,,
2631,2.25E-05,,
2632,2.24E-05,,
2633,2.23E-05,,
2634,2.23E-05,,
2635,2.22E-05,,
2636,2.21E-05,,
2637,2.20E-05,,
2638,2.19E-05,,
2639,2.18E-05,,
2640,2.17E-05,,
2641,2.16E-05,,
2642,2.15E-05,,
2643,2.15E-05,,
2644,2.14E-05,,
2645,2.13E-05,,
2646,2.12E-05,,
2647,2.11E-05,,
2648,2.10E-05,,
2649,2.09E-05,,
2650,2.09E-05,,
2651,2.08E-05,,
2652,2.07E-05,,
2653,2.06E-05,,
2654,2.05E-05,,
2655,2.04E-05,,
2656,2.04E-05,,
2657,2.03E-05,,
2658,2.02E-05,,
2659,2.01E-05,,
2660,2.00E-05,,
2661,1.99E-05,,
2662,1.99E-05,,
2663,1.98E-05,,
2664,1.97E-05,,
2665,1.96E-05,,
2666,1.95E-05,,
2667,1.95E-05,,
2668,1.94E-05,,
2669,1.93E-05,,
2670,1.92E-05,,
2671,1.92E-05,,
2672,1.91E-05,,
2673,1.90E-05,,
2674,1.89E-05,,
2675,1.88E-05,,
2676,1.88E-05,,
2677,1.87E-05,,
2678,1.86E-05,,
2679,1.85E-05,,
2680,1.85E-05,,
2681,1.84E-05,,
2682,1.83E-05,,
2683,1.82E-05,,
2684,1.82E-05,,
2685,1.81E-05,,
2686,1.80E-05,,
2687,1.80E-05,,
2688,1.79E-05,,
2689,1.78E-05,,
2690,1.77E-05,,
2691,1.77E-05,,
2692,1.76E-05,,
2693,1.75E-05,,
2694,1.75E-05,,
2695,1.74E-05,,
2696,1.73E-05,,
2697,1.72E-05,,
2698,1.72E-05,,
2699,1.71E-05,,
2700,1.70E-05,,
2701,1.70E-05,,
2702,1.69E-05,,
2703,1.68E-05,,
2704,1.68E-05,,
2705,1.67E-05,,
2706,1.66E-05,,
2707,1.66E-05,,
2708,1.65E-05,,
2709,1.64E-05,,
2710,1.64E-05,,
2711,1.63E-05,,
2712,1.62E-05,,
2713,1.62E-05,,
2714,1.61E-05,,
2715,1.60E-05,,
2716,1.60E-05,,
2717,1.59E-05,,
2718,1.58E-05,,
2719,1.58E-05,,
2720,1.57E-05,,
2721,1.56E-05,,
2722,1.56E-05,,
2723,1.55E-05,,
2724,1.55E-05,,
2725,1.54E-05,,
2726,1.53E-05,,
2727,1.53E-05,,
2728,1.52E-05,,
2729,1.51E-05,,
2730,1.51E-05,,
2731,1.50E-05,,
2732,1.50E-05,,
2733,1.49E-05,,
2734,1.48E-05,,
2735,1.48E-05,,
2736,1.47E-05,,
2737,1.47E-05,,
2738,1.46E-05,,
2739,1.45E-05,,
2740,1.45E-05,,
2741,1.44E-05,,
2742,1.44E-05,,
2743,1.43E-05,,
2744,1.43E-05,,
2745,1.42E-05,,
2746,1.41E-05,,
2747,1.41E-05,,
2748,1.40E-05,,
2749,1.40E-05,,
2750,1.39E-05,,
2751,1.39E-05,,
2752,1.38E-05,,
2753,1.37E-05,,
2754,1.37E-05,,
2755,1.36E-05,,
2756,1.36E-05,,
2757,1.35E-05,,
2758,1.35E-05,,
2759,1.34E-05,,
2760,1.34E-05,,
2761,1.33E-05,,
2762,1.32E-05,,
2763,1.32E-05,,
2764,1.31E-05,,
2765,1.31E-05,,
2766,1.30E-05,,
2767,1.30E-05,,
2768,1.29E-05,,
2769,1.29E-05,,
2770,1.28E-05,,
2771,1.28E-05,,
2772,1.27E-05,,
2773,1.27E-05,,
2774,1.26E-05,,
2775,1.26E-05,,
2776,1.25E-05,,
2777,1.25E-05,,
2778,1.24E-05,,
2779,1.24E-05,,
2780,1.23E-05,,
2781,1.23E-05,,
2782,1.22E-05,,
2783,1.22E-05,,
2784,1.21E-05,,
2785,1.21E-05,,
2786,1.20E-05,,
2787,1.20E-05,,
2788,1.19E-05,,
2789,1.19E-05,,
2790,1.18E-05,,
2791,1.18E-05,,
2792,1.17E-05,,
2793,1.17E-05,,
2794,1.16E-05,,
2795,1.16E-05,,
2796,1.15E-05,,
2797,1.15E-05,,
2798,1.15E-05,,
2799,1.14E-05,,
2800,1.14E-05,,
2801,1.13E-05,,
2802,1.13E-05,,
2803,1.12E-05,,
2804,1.12E-05,,
2805,1.11E-05,,
2806,1.11E-05,,
2807,1.10E-05,,
2808,1.10E-05,,
2809,1.10E-05,,
2810,1.09E-05,,
2811,1.09E-05,,
2812,1.08E-05,,
2813,1.08E-05,,
2814,1.07E-05,,
2815,1.07E-05,,
2816,1.06E-05,,
2817,1.06E-05,,
2818,1.06E-05,,
2819,1.05E-05,,
2820,1.05E-05,,
2821,1.04E-05,,
2822,1.04E-05,,
2823,1.03E-05,,
2824,1.03E-05,,
2825,1.03E-05,,
2826,1.02E-05,,
2827,1.02E-05,,
2828,1.01E-05,,
2829,1.01E-05,,
2830,1.01E-05,,
2831,1.00E-05,,
2832,9.98E-06,,
2833,9.94E-06,,
2834,9.90E-06,,
2835,9.86E-06,,
2836,9.82E-06,,
2837,9.78E-06,,
2838,9.74E-06,,
2839,9.70E-06,,
2840,9.66E-06,,
2841,9.62E-06,,
2842,9.58E-06,,
2843,9.54E-06,,
2844,9.50E-06,,
2845,9.47E-06,,
2846,9.43E-06,,
2847,9.39E-06,,
2848,9.35E-06,,
2849,9.31E-06,,
2850,9.28E-06,,
2851,9.24E-06,,
2852,9.20E-06,,
2853,9.16E-06,,
2854,9.13E-06,,
2855,9.09E-06,,
2856,9.05E-06,,
2857,9.02E-06,,
2858,8.98E-06,,
2859,8.94E-06,,
2860,8.91E-06,,
2861,8.87E-06,,
2862,8.84E-06,,
2863,8.80E-06,,
2864,8.77E-06,,
2865,8.73E-06,,
2866,8.69E-06,,
2867,8.66E-06,,
2868,8.62E-06,,
2869,8.59E-06,,
2870,8.55E-06,,
2871,8.52E-06,,
2872,8.49E-06,,
2873,8.45E-06,,
2874,8.42E-06,,
2875,8.38E-06,,
2876,8.35E-06,,
2877,8.32E-06,,
2878,8.28E-06,,
2879,8.25E-06,,
2880,8.22E-06,,
2881,8.18E-06,,
2882,8.15E-06,,
2883,8.12E-06,,
2884,8.08E-06,,
2885,8.05E-06,,
2886,8.02E-06,,
2887,7.99E-06,,
2888,7.95E-06,,
2889,7.92E-06,,
2890,7.89E-06,,
2891,7.86E-06,,
2892,7.83E-06,,
2893,7.79E-06,,
2894,7.76E-06,,
2895,7.73E-06,,
2896,7.70E-06,,
2897,7.67E-06,,
2898,7.64E-06,,
2899,7.61E-06,,
2900,7.58E-06,,
2901,7.55E-06,,
2902,7.51E-06,,
2903,7.48E-06,,
2904,7.45E-06,,
2905,7.42E-06,,
2906,7.39E-06,,
2907,7.36E-06,,
2908,7.33E-06,,
2909,7.30E-06,,
2910,7.28E-06,,
2911,7.25E-06,,
2912,7.22E-06,,
2913,7.19E-06,,
2914,7.16E-06,,
2915,7.13E-06,,
2916,7.10E-06,,
2917,7.07E-06,,
2918,7.04E-06,,
2919,7.01E-06,,
2920,6.99E-06,,
2921,6.96E-06,,
2922,6.93E-06,,
2923,6.90E-06,,
2924,6.87E-06,,
2925,6.85E-06,,
2926,6.82E-06,,
2927,6.79E-06,,
2928,6.76E-06,,
2929,6.74E-06,,
2930,6.71E-06,,
2931,6.68E-06,,
2932,6.65E-06,,
2933,6.63E-06,,
2934,6.60E-06,,
2935,6.57E-06,,
2936,6.55E-06,,
2937,6.52E-06,,
2938,6.49E-06,,
2939,6.47E-06,,
2940,6.44E-06,,
2941,6.42E-06,,
2942,6.39E-06,,
2943,6.36E-06,,
2944,6.34E-06,,
2945,6.31E-06,,
2946,6.29E-06,,
2947,6.26E-06,,
2948,6.24E-06,,
2949,6.21E-06,,
2950,6.19E-06,,
2951,6.16E-06,,
2952,6.14E-06,,
2953,6.11E-06,,
2954,6.09E-06,,
2955,6.06E-06,,
2956,6.04E-06,,
2957,6.01E-06,,
2958,5.99E-06,,
2959,5.97E-06,,
2960,5.94E-06,,
2961,5.92E-06,,
2962,5.89E-06,,
2963,5.87E-06,,
2964,5.85E-06,,
2965,5.82E-06,,
2966,5.80E-06,,
2967,5.78E-06,,
2968,5.75E-06,,
2969,5.73E-06,,
2970,5.71E-06,,
2971,5.68E-06,,
2972,5.66E-06,,
2973,5.64E-06,,
2974,5.61E-06,,
2975,5.59E-06,,
2976,5.57E-06,,
2977,5.55E-06,,
2978,5.52E-06,,
2979,5.50E-06,,
2980,5.48E-06,,
2981,5.46E-06,,
2982,5.43E-06,,
2983,5.41E-06,,
2984,5.39E-06,,
2985,5.37E-06,,
2986,5.35E-06,,
2987,5.33E-06,,
2988,5.30E-06,,
2989,5.28E-06,,
2990,5.26E-06,,
2991,5.24E-06,,
2992,5.22E-06,,
2993,5.20E-06,,
2994,5.18E-06,,
2995,5.16E-06,,
2996,5.14E-06,,
2997,5.11E-06,,
2998,5.09E-06,,
2999,5.07E-06,,
3000,5.05E-06,,
3001,5.03E-06,,
3002,5.01E-06,,
3003,4.99E-06,,
3004,4.97E-06,,
3005,4.95E-06,,
3006,4.93E-06,,
3007,4.91E-06,,
3008,4.89E-06,,
3009,4.87E-06,,
3010,4.85E-06,,
3011,4.83E-06,,
3012,4.81E-06,,
3013,4.79E-06,,
3014,4.77E-06,,
3015,4.75E-06,,
3016,4.74E-06,,
3017,4.72E-06,,
3018,4.70E-06,,
3019,4.68E-06,,
3020,4.66E-06,,
3021,4.64E-06,,
3022,4.62E-06,,
3023,4.60E-06,,
3024,4.58E-06,,
3025,4.57E-06,,
3026,4.55E-06,,
3027,4.53E-06,,
3028,4.51E-06,,
3029,4.49E-06,,
3030,4.47E-06,,
3031,4.46E-06,,
3032,4.44E-06,,
3033,4.42E-06,,
3034,4.40E-06,,
3035,4.38E-06,,
3036,4.37E-06,,
3037,4.35E-06,,
3038,4.33E-06,,
3039,4.31E-06,,
3040,4.30E-06,,
3041,4.28E-06,,
3042,4.26E-06,,
3043,4.24E-06,,
3044,4.23E-06,,
3045,4.21E-06,,
3046,4.19E-06,,
3047,4.18E-06,,
3048,4.16E-06,,
3049,4.14E-06,,
3050,4.13E-06,,
3051,4.11E-06,,
3052,4.09E-06,,
3053,4.08E-06,,
3054,4.06E-06,,
3055,4.04E-06,,
3056,4.03E-06,,
3057,4.01E-06,,
3058,3.99E-06,,
3059,3.98E-06,,
3060,3.96E-06,,
3061,3.95E-06,,
3062,3.93E-06,,
3063,3.91E-06,,
3064,3.90E-06,,
3065,3.88E-06,,
3066,3.87E-06,,
3067,3.85E-06,,
3068,3.84E-06,,
3069,3.82E-06,,
3070,3.81E-06,,
3071,3.79E-06,,
3072,3.77E-06,,
3073,3.76E-06,,
3074,3.74E-06,,
3075,3.73E-06,,
3076,3.71E-06,,
3077,3.70E-06,,
3078,3.68E-06,,
3079,3.67E-06,,
3080,3.65E-06,,
3081,3.64E-06,,
3082,3.62E-06,,
3083,3.61E-06,,
3084,3.60E-06,,
3085,3.58E-06,,
3086,3.57E-06,,
3087,3.55E-06,,
3088,3.54E-06,,
3089,3.52E-06,,
3090,3.51E-06,,
3091,3.49E-06,,
3092,3.48E-06,,
3093,3.47E-06,,
3094,3.45E-06,,
3095,3.44E-06,,
3096,3.42E-06,,
3097,3.41E-06,,
3098,3.40E-06,,
3099,3.38E-06,,
3100,3.37E-06,,
3101,3.36E-06,,
3102,3.34E-06,,
3103,3.33E-06,,
3104,3.32E-06,,
3105,3.30E-06,,
3106,3.29E-06,,
3107,3.28E-06,,
3108,3.26E-06,,
3109,3.25E-06,,
3110,3.24E-06,,
3111,3.22E-06,,
3112,3.21E-06,,
3113,3.20E-06,,
3114,3.18E-06,,
3115,3.17E-06,,
3116,3.16E-06,,
3117,3.15E-06,,
3118,3.13E-06,,
3119,3.12E-06,,
3120,3.11E-06,,
3121,3.09E-06,,
3122,3.08E-06,,
3123,3.07E-06,,
3124,3.06E-06,,
3125,3.05E-06,,
3126,3.03E-06,,
3127,3.02E-06,,
3128,3.01E-06,,
3129,3.00E-06,,
3130,2.98E-06,,
3131,2.97E-06,,
3132,2.96E-06,,
3133,2.95E-06,,
3134,2.94E-06,,
3135,2.92E-06,,
3136,2.91E-06,,
3137,2.90E-06,,
3138,2.89E-06,,
3139,2.88E-06,,
3140,2.87E-06,,
3141,2.85E-06,,
3142,2.84E-06,,
3143,2.83E-06,,
3144,2.82E-06,,
3145,2.81E-06,,
3146,2.80E-06,,
3147,2.79E-06,,
3148,2.77E-06,,
3149,2.76E-06,,
3150,2.75E-06,,
3151,2.74E-06,,
3152,2.73E-06,,
3153,2.72E-06,,
3154,2.71E-06,,
3155,2.70E-06,,
3156,2.69E-06,,
3157,2.67E-06,,
3158,2.66E-06,,
3159,2.65E-06,,
3160,2.64E-06,,
3161,2.63E-06,,
3162,2.62E-06,,
3163,2.61E-06,,
3164,2.60E-06,,
3165,2.59E-06,,
3166,2.58E-06,,
3167,2.57E-06,,
3168,2.56E-06,,
3169,2.55E-06,,
3170,2.54E-06,,
3171,2.53E-06,,
3172,2.52E-06,,
3173,2.51E-06,,
3174,2.50E-06,,
3175,2.49E-06,,
3176,2.48E-06,,
3177,2.47E-06,,
3178,2.46E-06,,
3179,2.45E-06,,
3180,2.44E-06,,
3181,2.43E-06,,
3182,2.42E-06,,
3183,2.41E-06,,
3184,2.40E-06,,
3185,2.39E-06,,
3186,2.38E-06,,
3187,2.37E-06,,
3188,2.36E-06,,
3189,2.35E-06,,
3190,2.34E-06,,
3191,2.33E-06,,
3192,2.32E-06,,
3193,2.31E-06,,
3194,2.30E-06,,
3195,2.29E-06,,
3196,2.28E-06,,
3197,2.27E-06,,
3198,2.27E-06,,
3199,2.26E-06,,
3200,2.25E-06,,
3201,2.24E-06,,
3202,2.23E-06,,
3203,2.22E-06,,
3204,2.21E-06,,
3205,2.20E-06,,
3206,2.19E-06,,
3207,2.18E-06,,
3208,2.18E-06,,
3209,2.17E-06,,
3210,2.16E-06,,
3211,2.15E-06,,
3212,2.14E-06,,
3213,2.13E-06,,
3214,2.12E-06,,
3215,2.11E-06,,
3216,2.11E-06,,
3217,2.10E-06,,
3218,2.09E-06,,
3219,2.08E-06,,
3220,2.07E-06,,
3221,2.06E-06,,
3222,2.06E-06,,
3223,2.05E-06,,
3224,2.04E-06,,
3225,2.03E-06,,
3226,2.02E-06,,
3227,2.01E-06,,
3228,2.01E-06,,
3229,2.00E-06,,
3230,1.99E-06,,
3231,1.98E-06,,
3232,1.97E-06,,
3233,1.97E-06,,
3234,1.96E-06,,
3235,1.95E-06,,
3236,1.94E-06,,
3237,1.93E-06,,
3238,1.93E-06,,
3239,1.92E-06,,
3240,1.91E-06,,
3241,1.90E-06,,
3242,1.90E-06,,
3243,1.89E-06,,
3244,1.88E-06,,
3245,1.87E-06,,
3246,1.87E-06,,
3247,1.86E-06,,
3248,1.85E-06,,
3249,1.84E-06,,
3250,1.84E-06,,
3251,1.83E-06,,
3252,1.82E-06,,
3253,1.81E-06,,
3254,1.81E-06,,
3255,1.80E-06,,
3256,1.79E-06,,
3257,1.78E-06,,
3258,1.78E-06,,
3259,1.77E-06,,
3260,1.76E-06,,
3261,1.76E-06,,
3262,1.75E-06,,
3263,1.74E-06,,
3264,1.73E-06,,
3265,1.73E-06,,
3266,1.72E-06,,
3267,1.71E-06,,
3268,1.71E-06,,
3269,1.70E-06,,
3270,1.69E-06,,
3271,1.69E-06,,
3272,1.68E-06,,
3273,1.67E-06,,
3274,1.67E-06,,
3275,1.66E-06,,
3276,1.65E-06,,
3277,1.65E-06,,
3278,1.64E-06,,
3279,1.63E-06,,
3280,1.63E-06,,
3281,1.62E-06,,
3282,1.61E-06,,
3283,1.61E-06,,
3284,1.60E-06,,
3285,1.59E-06,,
3286,1.59E-06,,
3287,1.58E-06,,
3288,1.57E-06,,
3289,1.57E-06,,
3290,1.56E-06,,
3291,1.55E-06,,
3292,1.55E-06,,
3293,1.54E-06,,
3294,1.54E-06,,
3295,1.53E-06,,
3296,1.52E-06,,
3297,1.52E-06,,
3298,1.51E-06,,
3299,1.50E-06,,
3300,1.50E-06,,
3301,1.49E-06,,
3302,1.49E-06,,
3303,1.48E-06,,
3304,1.47E-06,,
3305,1.47E-06,,
3306,1.46E-06,,
3307,1.46E-06,,
3308,1.45E-06,,
3309,1.45E-06,,
3310,1.44E-06,,
3311,1.43E-06,,
3312,1.43E-06,,
3313,1.42E-06,,
3314,1.42E-06,,
3315,1.41E-06,,
3316,1.40E-06,,
3317,1.40E-06,,
3318,1.39E-06,,
3319,1.39E-06,,
3320,1.38E-06,,
3321,1.38E-06,,
3322,1.37E-06,,
3323,1.37E-06,,
3324,1.36E-06,,
3325,1.35E-06,,
3326,1.35E-06,,
3327,1.34E-06,,
3328,1.34E-06,,
3329,1.33E-06,,
3330,1.33E-06,,
3331,1.32E-06,,
3332,1.32E-06,,
3333,1.31E-06,,
3334,1.31E-06,,
3335,1.30E-06,,
3336,1.30E-06,,
3337,1.29E-06,,
3338,1.29E-06,,
3339,1.28E-06,,
3340,1.27E-06,,
3341,1.27E-06,,
3342,1.26E-06,,
3343,1.26E-06,,
3344,1.25E-06,,
3345,1.25E-06,,
3346,1.24E-06,,
3347,1.24E-06,,
3348,1.23E-06,,
3349,1.23E-06,,
3350,1.22E-06,,
3351,1.22E-06,,
3352,1.21E-06,,
3353,1.21E-06,,
3354,1.20E-06,,
3355,1.20E-06,,
3356,1.19E-06,,
3357,1.19E-06,,
3358,1.19E-06,,
3359,1.18E-06,,
3360,1.18E-06,,
3361,1.17E-06,,
3362,1.17E-06,,
3363,1.16E-06,,
3364,1.16E-06,,
3365,1.15E-06,,
3366,1.15E-06,,
3367,1.14E-06,,
3368,1.14E-06,,
3369,1.13E-06,,
3370,1.13E-06,,
3371,1.12E-06,,
3372,1.12E-06,,
3373,1.12E-06,,
3374,1.11E-06,,
3375,1.11E-06,,
3376,1.10E-06,,
3377,1.10E-06,,
3378,1.09E-06,,
3379,1.09E-06,,
3380,1.08E-06,,
3381,1.08E-06,,
3382,1.08E-06,,
3383,1.07E-06,,
3384,1.07E-06,,
3385,1.06E-06,,
3386,1.06E-06,,
3387,1.05E-06,,
3388,1.05E-06,,
3389,1.05E-06,,
3390,1.04E-06,,
3391,1.04E-06,,
3392,1.03E-06,,
3393,1.03E-06,,
3394,1.02E-06,,
3395,1.02E-06,,
3396,1.02E-06,,
3397,1.01E-06,,
3398,1.01E-06,,
3399,1.00E-06,,
3400,1.00E-06,,
3401,9.96E-07,,
3402,9.92E-07,,
3403,9.88E-07,,
3404,9.84E-07,,
3405,9.80E-07,,
3406,9.76E-07,,
3407,9.72E-07,,
3408,9.68E-07,,
3409,9.64E-07,,
3410,9.60E-07,,
3411,9.56E-07,,
3412,9.52E-07,,
3413,9.48E-07,,
3414,9.45E-07,,
3415,9.41E-07,,
3416,9.37E-07,,
3417,9.33E-07,,
3418,9.29E-07,,
3419,9.26E-07,,
3420,9.22E-07,,
3421,9.18E-07,,
3422,9.14E-07,,
3423,9.11E-07,,
3424,9.07E-07,,
3425,9.03E-07,,
3426,9.00E-07,,
3427,8.96E-07,,
3428,8.92E-07,,
3429,8.89E-07,,
3430,8.85E-07,,
3431,8.82E-07,,
3432,8.78E-07,,
3433,8.75E-07,,
3434,8.71E-07,,
3435,8.67E-07,,
3436,8.64E-07,,
3437,8.60E-07,,
3438,8.57E-07,,
3439,8.54E-07,,
3440,8.50E-07,,
3441,8.47E-07,,
3442,8.43E-07,,
3443,8.40E-07,,
3444,8.36E-07,,
3445,8.33E-07,,
3446,8.30E-07,,
3447,8.26E-07,,
3448,8.23E-07,,
3449,8.20E-07,,
3450,8.16E-07,,
3451,8.13E-07,,
3452,8.10E-07,,
3453,8.06E-07,,
3454,8.03E-07,,
3455,8.00E-07,,
3456,7.97E-07,,
3457,7.94E-07,,
3458,7.90E-07,,
3459,7.87E-07,,
3460,7.84E-07,,
3461,7.81E-07,,
3462,7.78E-07,,
3463,7.74E-07,,
3464,7.71E-07,,
3465,7.68E-07,,
3466,7.65E-07,,
3467,7.62E-07,,
3468,7.59E-07,,
3469,7.56E-07,,
3470,7.53E-07,,
3471,7.50E-07,,
3472,7.47E-07,,
3473,7.44E-07,,
3474,7.41E-07,,
3475,7.38E-07,,
3476,7.35E-07,,
3477,7.32E-07,,
3478,7.29E-07,,
3479,7.26E-07,,
3480,7.23E-07,,
3481,7.20E-07,,
3482,7.17E-07,,
3483,7.14E-07,,
3484,7.11E-07,,
3485,7.08E-07,,
3486,7.06E-07,,
3487,7.03E-07,,
3488,7.00E-07,,
3489,6.97E-07,,
3490,6.94E-07,,
3491,6.91E-07,,
3492,6.89E-07,,
3493,6.86E-07,,
3494,6.83E-07,,
3495,6.80E-07,,
3496,6.78E-07,,
3497,6.75E-07,,
3498,6.72E-07,,
3499,6.69E-07,,
3500,6.67E-07,,
3501,6.64E-07,,
3502,6.61E-07,,
3503,6.59E-07,,
3504,6.56E-07,,
3505,6.53E-07,,
3506,6.51E-07,,
3507,6.48E-07,,
3508,6.45E-07,,
3509,6.43E-07,,
3510,6.40E-07,,
3511,6.38E-07,,
3512,6.35E-07,,
3513,6.32E-07,,
3514,6.30E-07,,
3515,6.27E-07,,
3516,6.25E-07,,
3517,6.22E-07,,
3518,6.20E-07,,
3519,6.17E-07,,
3520,6.15E-07,,
3521,6.12E-07,,
3522,6.10E-07,,
3523,6.07E-07,,
3524,6.05E-07,,
3525,6.02E-07,,
3526,6.00E-07,,
3527,5.98E-07,,
3528,5.95E-07,,
3529,5.93E-07,,
3530,5.90E-07,,
3531,5.88E-07,,
3532,5.86E-07,,
3533,5.83E-07,,
3534,5.81E-07,,
3535,5.79E-07,,
3536,5.76E-07,,
3537,5.74E-07,,
3538,5.72E-07,,
3539,5.69E-07,,
3540,5.67E-07,,
3541,5.65E-07,,
3542,5.62E-07,,
3543,5.60E-07,,
3544,5.58E-07,,
3545,5.56E-07,,
3546,5.53E-07,,
3547,5.51E-07,,
3548,5.49E-07,,
3549,5.47E-07,,
3550,5.44E-07,,
3551,5.42E-07,,
3552,5.40E-07,,
3553,5.38E-07,,
3554,5.36E-07,,
3555,5.34E-07,,
3556,5.31E-07,,
3557,5.29E-07,,
3558,5.27E-07,,
3559,5.25E-07,,
3560,5.23E-07,,
3561,5.21E-07,,
3562,5.19E-07,,
3563,5.17E-07,,
3564,5.14E-07,,
3565,5.12E-07,,
3566,5.10E-07,,
3567,5.08E-07,,
3568,5.06E-07,,
3569,5.04E-07,,
3570,5.02E-07,,
3571,5.00E-07,,
3572,4.98E-07,,
3573,4.96E-07,,
3574,4.94E-07,,
3575,4.92E-07,,
3576,4.90E-07,,
3577,4.88E-07,,
3578,4.86E-07,,
3579,4.84E-07,,
3580,4.82E-07,,
3581,4.80E-07,,
3582,4.78E-07,,
3583,4.76E-07,,
3584,4.74E-07,,
3585,4.72E-07,,
3586,4.71E-07,,
3587,4.69E-07,,
3588,4.67E-07,,
3589,4.65E-07,,
3590,4.63E-07,,
3591,4.61E-07,,
3592,4.59E-07,,
3593,4.57E-07,,
3594,4.56E-07,,
3595,4.54E-07,,
3596,4.52E-07,,
3597,4.50E-07,,
3598,4.48E-07,,
3599,4.46E-07,,
3600,4.45E-07,,
3601,4.43E-07,,
3602,4.41E-07,,
3603,4.39E-07,,
3604,4.37E-07,,
3605,4.36E-07,,
3606,4.34E-07,,
3607,4.32E-07,,
3608,4.30E-07,,
3609,4.29E-07,,
3610,4.27E-07,,
3611,4.25E-07,,
3612,4.24E-07,,
3613,4.22E-07,,
3614,4.20E-07,,
3615,4.18E-07,,
3616,4.17E-07,,
3617,4.15E-07,,
3618,4.13E-07,,
3619,4.12E-07,,
3620,4.10E-07,,
3621,4.08E-07,,
3622,4.07E-07,,
3623,4.05E-07,,
3624,4.03E-07,,
3625,4.02E-07,,
3626,4.00E-07,,
3627,3.99E-07,,
3628,3.97E-07,,
3629,3.95E-07,,
3630,3.94E-07,,
3631,3.92E-07,,
3632,3.91E-07,,
3633,3.89E-07,,
3634,3.87E-07,,
3635,3.86E-07,,
3636,3.84E-07,,
3637,3.83E-07,,
3638,3.81E-07,,
3639,3.80E-07,,
3640,3.78E-07,,
3641,3.77E-07,,
3642,3.75E-07,,
3643,3.74E-07,,
3644,3.72E-07,,
3645,3.71E-07,,
3646,3.69E-07,,
3647,3.68E-07,,
3648,3.66E-07,,
3649,3.65E-07,,
3650,3.63E-07,,
3651,3.62E-07,,
3652,3.60E-07,,
3653,3.59E-07,,
3654,3.57E-07,,
3655,3.56E-07,,
3656,3.54E-07,,
3657,3.53E-07,,
3658,3.52E-07,,
3659,3.50E-07,,
3660,3.49E-07,,
3661,3.47E-07,,
3662,3.46E-07,,
3663,3.44E-07,,
3664,3.43E-07,,
3665,3.42E-07,,
3666,3.40E-07,,
3667,3.39E-07,,
3668,3.38E-07,,
3669,3.36E-07,,
3670,3.35E-07,,
3671,3.34E-07,,
3672,3.32E-07,,
3673,3.31E-07,,
3674,3.29E-07,,
3675,3.28E-07,,
3676,3.27E-07,,
3677,3.25E-07,,
3678,3.24E-07,,
3679,3.23E-07,,
3680,3.22E-07,,
3681,3.20E-07,,
3682,3.19E-07,,
3683,3.18E-07,,
3684,3.16E-07,,
3685,3.15E-07,,
3686,3.14E-07,,
3687,3.13E-07,,
3688,3.11E-07,,
3689,3.10E-07,,
3690,3.09E-07,,
3691,3.08E-07,,
3692,3.06E-07,,
3693,3.05E-07,,
3694,3.04E-07,,
3695,3.03E-07,,
3696,3.01E-07,,
3697,3.00E-07,,
3698,2.99E-07,,
3699,2.98E-07,,
3700,2.97E-07,,
3701,2.95E-07,,
3702,2.94E-07,,
3703,2.93E-07,,
3704,2.92E-07,,
3705,2.91E-07,,
3706,2.89E-07,,
3707,2.88E-07,,
3708,2.87E-07,,
3709,2.86E-07,,
3710,2.85E-07,,
3711,2.84E-07,,
3712,2.82E-07,,
3713,2.81E-07,,
3714,2.80E-07,,
3715,2.79E-07,,
3716,2.78E-07,,
3717,2.77E-07,,
3718,2.76E-07,,
3719,2.75E-07,,
3720,2.73E-07,,
3721,2.72E-07,,
3722,2.71E-07,,
3723,2.70E-07,,
3724,2.69E-07,,
3725,2.68E-07,,
3726,2.67E-07,,
3727,2.66E-07,,
3728,2.65E-07,,
3729,2.64E-07,,
3730,2.63E-07,,
3731,2.62E-07,,
3732,2.60E-07,,
3733,2.59E-07,,
3734,2.58E-07,,
3735,2.57E-07,,
3736,2.56E-07,,
3737,2.55E-07,,
3738,2.54E-07,,
3739,2.53E-07,,
3740,2.52E-07,,
3741,2.51E-07,,
3742,2.50E-07,,
3743,2.49E-07,,
3744,2.48E-07,,
3745,2.47E-07,,
3746,2.46E-07,,
3747,2.45E-07,,
3748,2.44E-07,,
3749,2.43E-07,,
3750,2.42E-07,,
3751,2.41E-07,,
3752,2.40E-07,,
3753,2.39E-07,,
3754,2.38E-07,,
3755,2.37E-07,,
3756,2.36E-07,,
3757,2.35E-07,,
3758,2.34E-07,,
3759,2.34E-07,,
3760,2.33E-07,,
3761,2.32E-07,,
3762,2.31E-07,,
3763,2.30E-07,,
3764,2.29E-07,,
3765,2.28E-07,,
3766,2.27E-07,,
3767,2.26E-07,,
3768,2.25E-07,,
3769,2.24E-07,,
3770,2.23E-07,,
3771,2.22E-07,,
3772,2.22E-07,,
3773,2.21E-07,,
3774,2.20E-07,,
3775,2.19E-07,,
3776,2.18E-07,,
3777,2.17E-07,,
3778,2.16E-07,,
3779,2.15E-07,,
3780,2.14E-07,,
3781,2.14E-07,,
3782,2.13E-07,,
3783,2.12E-07,,
3784,2.11E-07,,
3785,2.10E-07,,
3786,2.09E-07,,
3787,2.08E-07,,
3788,2.08E-07,,
3789,2.07E-07,,
3790,2.06E-07,,
3791,2.05E-07,,
3792,2.04E-07,,
3793,2.03E-07,,
3794,2.03E-07,,
3795,2.02E-07,,
3796,2.01E-07,,
3797,2.00E-07,,
3798,1.99E-07,,
3799,1.99E-07,,
3800,1.98E-07,,
3801,1.97E-07,,
3802,1.96E-07,,
3803,1.95E-07,,
3804,1.95E-07,,
3805,1.94E-07,,
3806,1.93E-07,,
3807,1.92E-07,,
3808,1.91E-07,,
3809,1.91E-07,,
3810,1.90E-07,,
3811,1.89E-07,,
3812,1.88E-07,,
3813,1.88E-07,,
3814,1.87E-07,,
3815,1.86E-07,,
3816,1.85E-07,,
3817,1.85E-07,,
3818,1.84E-07,,
3819,1.83E-07,,
3820,1.82E-07,,
3821,1.82E-07,,
3822,1.81E-07,,
3823,1.80E-07,,
3824,1.79E-07,,
3825,1.79E-07,,
3826,1.78E-07,,
3827,1.77E-07,,
3828,1.77E-07,,
3829,1.76E-07,,
3830,1.75E-07,,
3831,1.74E-07,,
3832,1.74E-07,,
3833,1.73E-07,,
3834,1.72E-07,,
3835,1.72E-07,,
3836,1.71E-07,,
3837,1.70E-07,,
3838,1.70E-07,,
3839,1.69E-07,,
3840,1.68E-07,,
3841,1.68E-07,,
3842,1.67E-07,,
3843,1.66E-07,,
3844,1.65E-07,,
3845,1.65E-07,,
3846,1.64E-07,,
3847,1.63E-07,,
3848,1.63E-07,,
3849,1.62E-07,,
3850,1.62E-07,,
3851,1.61E-07,,
3852,1.60E-07,,
3853,1.60E-07,,
3854,1.59E-07,,
3855,1.58E-07,,
3856,1.58E-07,,
3857,1.57E-07,,
3858,1.56E-07,,
3859,1.56E-07,,
3860,1.55E-07,,
3861,1.54E-07,,
3862,1.54E-07,,
3863,1.53E-07,,
3864,1.53E-07,,
3865,1.52E-07,,
3866,1.51E-07,,
3867,1.51E-07,,
3868,1.50E-07,,
3869,1.50E-07,,
3870,1.49E-07,,
3871,1.48E-07,,
3872,1.48E-07,,
3873,1.47E-07,,
3874,1.47E-07,,
3875,1.46E-07,,
3876,1.45E-07,,
3877,1.45E-07,,
3878,1.44E-07,,
3879,1.44E-07,,
3880,1.43E-07,,
3881,1.42E-07,,
3882,1.42E-07,,
3883,1.41E-07,,
3884,1.41E-07,,
3885,1.40E-07,,
3886,1.40E-07,,
3887,1.39E-07,,
3888,1.38E-07,,
3889,1.38E-07,,
3890,1.37E-07,,
3891,1.37E-07,,
3892,1.36E-07,,
3893,1.36E-07,,
3894,1.35E-07,,
3895,1.35E-07,,
3896,1.34E-07,,
3897,1.34E-07,,
3898,1.33E-07,,
3899,1.32E-07,,
3900,1.32E-07,,
3901,1.31E-07,,
3902,1.31E-07,,
3903,1.30E-07,,
3904,1.30E-07,,
3905,1.29E-07,,
3906,1.29E-07,,
3907,1.28E-07,,
3908,1.28E-07,,
3909,1.27E-07,,
3910,1.27E-07,,
3911,1.26E-07,,
3912,1.26E-07,,
3913,1.25E-07,,
3914,1.25E-07,,
3915,1.24E-07,,
3916,1.24E-07,,
3917,1.23E-07,,
3918,1.23E-07,,
3919,1.22E-07,,
3920,1.22E-07,,
3921,1.21E-07,,
3922,1.21E-07,,
3923,1.20E-07,,
3924,1.20E-07,,
3925,1.19E-07,,
3926,1.19E-07,,
3927,1.18E-07,,
3928,1.18E-07,,
3929,1.17E-07,,
3930,1.17E-07,,
3931,1.16E-07,,
3932,1.16E-07,,
3933,1.15E-07,,
3934,1.15E-07,,
3935,1.14E-07,,
3936,1.14E-07,,
3937,1.14E-07,,
3938,1.13E-07,,
3939,1.13E-07,,
3940,1.12E-07,,
3941,1.12E-07,,
3942,1.11E-07,,
3943,1.11E-07,,
3944,1.10E-07,,
3945,1.10E-07,,
3946,1.09E-07,,
3947,1.09E-07,,
3948,1.09E-07,,
3949,1.08E-07,,
3950,1.08E-07,,
3951,1.07E-07,,
3952,1.07E-07,,
3953,1.06E-07,,
3954,1.06E-07,,
3955,1.06E-07,,
3956,1.05E-07,,
3957,1.05E-07,,
3958,1.04E-07,,
3959,1.04E-07,,
3960,1.03E-07,,
3961,1.03E-07,,
3962,1.03E-07,,
3963,1.02E-07,,
3964,1.02E-07,,
3965,1.01E-07,,
3966,1.01E-07,,
3967,1.01E-07,,
3968,1.00E-07,,
3969,9.97E-08,,
3970,9.93E-08,,
3971,9.89E-08,,
3972,9.85E-08,,
3973,9.81E-08,,
3974,9.77E-08,,
3975,9.73E-08,,
3976,9.70E-08,,
3977,9.66E-08,,
3978,9.62E-08,,
3979,9.58E-08,,
3980,9.54E-08,,
3981,9.50E-08,,
3982,9.46E-08,,
3983,9.42E-08,,
3984,9.39E-08,,
3985,9.35E-08,,
3986,9.31E-08,,
3987,9.27E-08,,
3988,9.24E-08,,
3989,9.20E-08,,
3990,9.16E-08,,
3991,9.12E-08,,
3992,9.09E-08,,
3993,9.05E-08,,
3994,9.01E-08,,
3995,8.98E-08,,
3996,8.94E-08,,
3997,8.90E-08,,
3998,8.87E-08,,
3999,8.83E-08,,
4000,8.80E-08,,
4001,8.76E-08,,
4002,8.73E-08,,
4003,8.69E-08,,
4004,8.66E-08,,
4005,8.62E-08,,
4006,8.59E-08,,
4007,8.55E-08,,
4008,8.52E-08,,
4009,8.48E-08,,
4010,8.45E-08,,
4011,8.41E-08,,
4012,8.38E-08,,
4013,8.35E-08,,
4014,8.31E-08,,
4015,8.28E-08,,
4016,8.24E-08,,
4017,8.21E-08,,
4018,8.18E-08,,
4019,8.15E-08,,
4020,8.11E-08,,
4021,8.08E-08,,
4022,8.05E-08,,
4023,8.01E-08,,
4024,7.98E-08,,
4025,7.95E-08,,
4026,7.92E-08,,
4027,7.89E-08,,
4028,7.85E-08,,
4029,7.82E-08,,
4030,7.79E-08,,
4031,7.76E-08,,
4032,7.73E-08,,
4033,7.70E-08,,
4034,7.67E-08,,
4035,7.63E-08,,
4036,7.60E-08,,
4037,7.57E-08,,
4038,7.54E-08,,
4039,7.51E-08,,
4040,7.48E-08,,
4041,7.45E-08,,
4042,7.42E-08,,
4043,7.39E-08,,
4044,7.36E-08,,
4045,7.33E-08,,
4046,7.30E-08,,
4047,7.27E-08,,
4048,7.24E-08,,
4049,7.21E-08,,
4050,7.18E-08,,
4051,7.16E-08,,
4052,7.13E-08,,
4053,7.10E-08,,
4054,7.07E-08,,
4055,7.04E-08,,
4056,7.01E-08,,
4057,6.98E-08,,
4058,6.95E-08,,
4059,6.93E-08,,
4060,6.90E-08,,
4061,6.87E-08,,
4062,6.84E-08,,
4063,6.82E-08,,
4064,6.79E-08,,
4065,6.76E-08,,
4066,6.73E-08,,
4067,6.71E-08,,
4068,6.68E-08,,
4069,6.65E-08,,
4070,6.63E-08,,
4071,6.60E-08,,
4072,6.57E-08,,
4073,6.54E-08,,
4074,6.52E-08,,
4075,6.49E-08,,
4076,6.47E-08,,
4077,6.44E-08,,
4078,6.41E-08,,
4079,6.39E-08,,
4080,6.36E-08,,
4081,6.34E-08,,
4082,6.31E-08,,
4083,6.29E-08,,
4084,6.26E-08,,
4085,6.23E-08,,
4086,6.21E-08,,
4087,6.18E-08,,
4088,6.16E-08,,
4089,6.13E-08,,
4090,6.11E-08,,
4091,6.08E-08,,
4092,6.06E-08,,
4093,6.04E-08,,
4094,6.01E-08,,
4095,5.99E-08,,
4096,5.96E-08,,
4097,5.94E-08,,
4098,5.91E-08,,
4099,5.89E-08,,
4100,5.87E-08,,
4101,5.84E-08,,
4102,5.82E-08,,
4103,5.80E-08,,
4104,5.77E-08,,
4105,5.75E-08,,
4106,5.73E-08,,
4107,5.70E-08,,
4108,5.68E-08,,
4109,5.66E-08,,
4110,5.63E-08,,
4111,5.61E-08,,
4112,5.59E-08,,
4113,5.57E-08,,
4114,5.54E-08,,
4115,5.52E-08,,
4116,5.50E-08,,
4117,5.48E-08,,
4118,5.45E-08,,
4119,5.43E-08,,
4120,5.41E-08,,
4121,5.39E-08,,
4122,5.37E-08,,
4123,5.35E-08,,
4124,5.32E-08,,
4125,5.30E-08,,
4126,5.28E-08,,
4127,5.26E-08,,
4128,5.24E-08,,
4129,5.22E-08,,
4130,5.20E-08,,
4131,5.17E-08,,
4132,5.15E-08,,
4133,5.13E-08,,
4134,5.11E-08,,
4135,5.09E-08,,
4136,5.07E-08,,
4137,5.05E-08,,
4138,5.03E-08,,
4139,5.01E-08,,
4140,4.99E-08,,
4141,4.97E-08,,
4142,4.95E-08,,
4143,4.93E-08,,
4144,4.91E-08,,
4145,4.89E-08,,
4146,4.87E-08,,
4147,4.85E-08,,
4148,4.83E-08,,
4149,4.81E-08,,
4150,4.79E-08,,
4151,4.77E-08,,
4152,4.75E-08,,
4153,4.73E-08,,
4154,4.71E-08,,
4155,4.70E-08,,
4156,4.68E-08,,
4157,4.66E-08,,
4158,4.64E-08,,
4159,4.62E-08,,
4160,4.60E-08,,
4161,4.58E-08,,
4162,4.56E-08,,
4163,4.55E-08,,
4164,4.53E-08,,
4165,4.51E-08,,
4166,4.49E-08,,
4167,4.47E-08,,
4168,4.45E-08,,
4169,4.44E-08,,
4170,4.42E-08,,
4171,4.40E-08,,
4172,4.38E-08,,
4173,4.37E-08,,
4174,4.35E-08,,
4175,4.33E-08,,
4176,4.31E-08,,
4177,4.29E-08,,
4178,4.28E-08,,
4179,4.26E-08,,
4180,4.24E-08,,
4181,4.23E-08,,
4182,4.21E-08,,
4183,4.19E-08,,
4184,4.17E-08,,
4185,4.16E-08,,
4186,4.14E-08,,
4187,4.12E-08,,
4188,4.11E-08,,
4189,4.09E-08,,
4190,4.07E-08,,
4191,4.06E-08,,
4192,4.04E-08,,
4193,4.03E-08,,
4194,4.01E-08,,
4195,3.99E-08,,
4196,3.98E-08,,
4197,3.96E-08,,
4198,3.94E-08,,
4199,3.93E-08,,
4200,3.91E-08,,
4201,3.90E-08,,
4202,3.88E-08,,
4203,3.87E-08,,
4204,3.85E-08,,
4205,3.83E-08,,
4206,3.82E-08,,
4207,3.80E-08,,
4208,3.79E-08,,
4209,3.77E-08,,
4210,3.76E-08,,
4211,3.74E-08,,
4212,3.73E-08,,
4213,3.71E-08,,
4214,3.70E-08,,
4215,3.68E-08,,
4216,3.67E-08,,
4217,3.65E-08,,
4218,3.64E-08,,
4219,3.62E-08,,
4220,3.61E-08,,
4221,3.59E-08,,
4222,3.58E-08,,
4223,3.56E-08,,
4224,3.55E-08,,
4225,3.54E-08,,
4226,3.52E-08,,
4227,3.51E-08,,
4228,3.49E-08,,
4229,3.48E-08,,
4230,3.47E-08,,
4231,3.45E-08,,
4232,3.44E-08,,
4233,3.42E-08,,
4234,3.41E-08,,
4235,3.40E-08,,
4236,3.38E-08,,
4237,3.37E-08,,
4238,3.35E-08,,
4239,3.34E-08,,
4240,3.33E-08,,
4241,3.31E-08,,
4242,3.30E-08,,
4243,3.29E-08,,
4244,3.27E-08,,
4245,3.26E-08,,
4246,3.25E-08,,
4247,3.23E-08,,
4248,3.22E-08,,
4249,3.21E-08,,
4250,3.20E-08,,
4251,3.18E-08,,
4252,3.17E-08,,
4253,3.16E-08,,
4254,3.14E-08,,
4255,3.13E-08,,
4256,3.12E-08,,
4257,3.11E-08,,
4258,3.09E-08,,
4259,3.08E-08,,
4260,3.07E-08,,
4261,3.06E-08,,
4262,3.04E-08,,
4263,3.03E-08,,
4264,3.02E-08,,
4265,3.01E-08,,
4266,2.99E-08,,
4267,2.98E-08,,
4268,2.97E-08,,
4269,2.96E-08,,
4270,2.95E-08,,
4271,2.93E-08,,
4272,2.92E-08,,
4273,2.91E-08,,
4274,2.90E-08,,
4275,2.89E-08,,
4276,2.88E-08,,
4277,2.86E-08,,
4278,2.85E-08,,
4279,2.84E-08,,
4280,2.83E-08,,
4281,2.82E-08,,
4282,2.81E-08,,
4283,2.80E-08,,
4284,2.78E-08,,
4285,2.77E-08,,
4286,2.76E-08,,
4287,2.75E-08,,
4288,2.74E-08,,
4289,2.73E-08,,
4290,2.72E-08,,
4291,2.71E-08,,
4292,2.70E-08,,
4293,2.68E-08,,
4294,2.67E-08,,
4295,2.66E-08,,
4296,2.65E-08,,
4297,2.64E-08,,
4298,2.63E-08,,
4299,2.62E-08,,
4300,2.61E-08,,
4301,2.60E-08,,
4302,2.59E-08,,
4303,2.58E-08,,
4304,2.57E-08,,
4305,2.56E-08,,
4306,2.55E-08,,
4307,2.54E-08,,
4308,2.53E-08,,
4309,2.52E-08,,
4310,2.51E-08,,
4311,2.50E-08,,
4312,2.49E-08,,
4313,2.48E-08,,
4314,2.47E-08,,
4315,2.46E-08,,
4316,2.45E-08,,
4317,2.44E-08,,
4318,2.43E-08,,
4319,2.42E-08,,
4320,2.41E-08,,
4321,2.40E-08,,
4322,2.39E-08,,
4323,2.38E-08,,
4324,2.37E-08,,
4325,2.36E-08,,
4326,2.35E-08,,
4327,2.34E-08,,
4328,2.33E-08,,
4329,2.32E-08,,
4330,2.31E-08,,
4331,2.30E-08,,
4332,2.29E-08,,
4333,2.28E-08,,
4334,2.27E-08,,
4335,2.26E-08,,
4336,2.26E-08,,
4337,2.25E-08,,
4338,2.24E-08,,
4339,2.23E-08,,
4340,2.22E-08,,
4341,2.21E-08,,
4342,2.20E-08,,
4343,2.19E-08,,
4344,2.18E-08,,
4345,2.17E-08,,
4346,2.17E-08,,
4347,2.16E-08,,
4348,2.15E-08,,
4349,2.14E-08,,
4350,2.13E-08,,
4351,2.12E-08,,
4352,2.11E-08,,
4353,2.11E-08,,
4354,2.10E-08,,
4355,2.09E-08,,
4356,2.08E-08,,
4357,2.07E-08,,
4358,2.06E-08,,
4359,2.05E-08,,
4360,2.05E-08,,
4361,2.04E-08,,
4362,2.03E-08,,
4363,2.02E-08,,
4364,2.01E-08,,
4365,2.01E-08,,
4366,2.00E-08,,
4367,1.99E-08,,
4368,1.98E-08,,
4369,1.97E-08,,
4370,1.97E-08,,
4371,1.96E-08,,
4372,1.95E-08,,
4373,1.94E-08,,
4374,1.93E-08,,
4375,1.93E-08,,
4376,1.92E-08,,
4377,1.91E-08,,
4378,1.90E-08,,
4379,1.89E-08,,
4380,1.89E-08,,
4381,1.88E-08,,
4382,1.87E-08,,
4383,1.86E-08,,
4384,1.86E-08,,
4385,1.85E-08,,
4386,1.84E-08,,
4387,1.83E-08,,
4388,1.83E-08,,
4389,1.82E-08,,
4390,1.81E-08,,
4391,1.81E-08,,
4392,1.80E-08,,
4393,1.79E-08,,
4394,1.78E-08,,
4395,1.78E-08,,
4396,1.77E-08,,
4397,1.76E-08,,
4398,1.75E-08,,
4399,1.75E-08,,
4400,1.74E-08,,
4401,1.73E-08,,
4402,1.73E-08,,
4403,1.72E-08,,
4404,1.71E-08,,
4405,1.71E-08,,
4406,1.70E-08,,
4407,1.69E-08,,
4408,1.68E-08,,
4409,1.68E-08,,
4410,1.67E-08,,
4411,1.66E-08,,
4412,1.66E-08,,
4413,1.65E-08,,
4414,1.64E-08,,
4415,1.64E-08,,
4416,1.63E-08,,
4417,1.62E-08,,
4418,1.62E-08,,
4419,1.61E-08,,
4420,1.60E-08,,
4421,1.60E-08,,
4422,1.59E-08,,
4423,1.59E-08,,
4424,1.58E-08,,
4425,1.57E-08,,
4426,1.57E-08,,
4427,1.56E-08,,
4428,1.55E-08,,
4429,1.55E-08,,
4430,1.54E-08,,
4431,1.54E-08,,
4432,1.53E-08,,
4433,1.52E-08,,
4434,1.52E-08,,
4435,1.51E-08,,
4436,1.50E-08,,
4437,1.50E-08,,
4438,1.49E-08,,
4439,1.49E-08,,
4440,1.48E-08,,
4441,1.47E-08,,
4442,1.47E-08,,
4443,1.46E-08,,
4444,1.46E-08,,
4445,1.45E-08,,
4446,1.44E-08,,
4447,1.44E-08,,
4448,1.43E-08,,
4449,1.43E-08,,
4450,1.42E-08,,
4451,1.42E-08,,
4452,1.41E-08,,
4453,1.40E-08,,
4454,1.40E-08,,
4455,1.39E-08,,
4456,1.39E-08,,
4457,1.38E-08,,
4458,1.38E-08,,
4459,1.37E-08,,
4460,1.36E-08,,
4461,1.36E-08,,
4462,1.35E-08,,
4463,1.35E-08,,
4464,1.34E-08,,
4465,1.34E-08,,
4466,1.33E-08,,
4467,1.33E-08,,
4468,1.32E-08,,
4469,1.32E-08,,
4470,1.31E-08,,
4471,1.31E-08,,
4472,1.30E-08,,
4473,1.29E-08,,
4474,1.29E-08,,
4475,1.28E-08,,
4476,1.28E-08,,
4477,1.27E-08,,
4478,1.27E-08,,
4479,1.26E-08,,
4480,1.26E-08,,
4481,1.25E-08,,
4482,1.25E-08,,
4483,1.24E-08,,
4484,1.24E-08,,
4485,1.23E-08,,
4486,1.23E-08,,
4487,1.22E-08,,
4488,1.22E-08,,
4489,1.21E-08,,
4490,1.21E-08,,
4491,1.20E-08,,
4492,1.20E-08,,
4493,1.19E-08,,
4494,1.19E-08,,
4495,1.18E-08,,
4496,1.18E-08,,
4497,1.17E-08,,
4498,1.17E-08,,
4499,1.17E-08,,
4500,1.16E-08,,
4501,1.16E-08,,
4502,1.15E-08,,
4503,1.15E-08,,
4504,1.14E-08,,
4505,1.14E-08,,
4506,1.13E-08,,
4507,1.13E-08,,
4508,1.12E-08,,
4509,1.12E-08,,
4510,1.11E-08,,
4511,1.11E-08,,
4512,1.11E-08,,
4513,1.10E-08,,
4514,1.10E-08,,
4515,1.09E-08,,
4516,1.09E-08,,
4517,1.08E-08,,
4518,1.08E-08,,
4519,1.07E-08,,
4520,1.07E-08,,
4521,1.07E-08,,
4522,1.06E-08,,
4523,1.06E-08,,
4524,1.05E-08,,
4525,1.05E-08,,
4526,1.04E-08,,
4527,1.04E-08,,
4528,1.04E-08,,
4529,1.03E-08,,
4530,1.03E-08,,
4531,1.02E-08,,
4532,1.02E-08,,
4533,1.02E-08,,
4534,1.01E-08,,
4535,1.01E-08,,
4536,1.00E-08,,
4537,9.99E-09,,
4538,9.95E-09,,
4539,9.91E-09,,
4540,9.87E-09,,
4541,9.83E-09,,
4542,9.79E-09,,
4543,9.75E-09,,
4544,9.71E-09,,
4545,9.67E-09,,
4546,9.63E-09,,
4547,9.60E-09,,
4548,9.56E-09,,
4549,9.52E-09,,
4550,9.48E-09,,
4551,9.44E-09,,
4552,9.40E-09,,
4553,9.36E-09,,
4554,9.33E-09,,
4555,9.29E-09,,
4556,9.25E-09,,
4557,9.21E-09,,
4558,9.18E-09,,
4559,9.14E-09,,
4560,9.10E-09,,
4561,9.07E-09,,
4562,9.03E-09,,
4563,8.99E-09,,
4564,8.96E-09,,
4565,8.92E-09,,
4566,8.88E-09,,
4567,8.85E-09,,
4568,8.81E-09,,
4569,8.78E-09,,
4570,8.74E-09,,
4571,8.71E-09,,
4572,8.67E-09,,
4573,8.64E-09,,
4574,8.60E-09,,
4575,8.57E-09,,
4576,8.53E-09,,
4577,8.50E-09,,
4578,8.46E-09,,
4579,8.43E-09,,
4580,8.39E-09,,
4581,8.36E-09,,
4582,8.33E-09,,
4583,8.29E-09,,
4584,8.26E-09,,
4585,8.23E-09,,
4586,8.19E-09,,
4587,8.16E-09,,
4588,8.13E-09,,
4589,8.09E-09,,
4590,8.06E-09,,
4591,8.03E-09,,
4592,8.00E-09,,
4593,7.96E-09,,
4594,7.93E-09,,
4595,7.90E-09,,
4596,7.87E-09,,
4597,7.84E-09,,
4598,7.80E-09,,
4599,7.77E-09,,
4600,7.74E-09,,
4601,7.71E-09,,
4602,7.68E-09,,
4603,7.65E-09,,
4604,7.62E-09,,
4605,7.59E-09,,
4606,7.56E-09,,
4607,7.53E-09,,
4608,7.49E-09,,
4609,7.46E-09,,
4610,7.43E-09,,
4611,7.40E-09,,
4612,7.37E-09,,
4613,7.34E-09,,
4614,7.31E-09,,
4615,7.29E-09,,
4616,7.26E-09,,
4617,7.23E-09,,
4618,7.20E-09,,
4619,7.17E-09,,
4620,7.14E-09,,
4621,7.11E-09,,
4622,7.08E-09,,
4623,7.05E-09,,
4624,7.02E-09,,
4625,7.00E-09,,
4626,6.97E-09,,
4627,6.94E-09,,
4628,6.91E-09,,
4629,6.88E-09,,
4630,6.86E-09,,
4631,6.83E-09,,
4632,6.80E-09,,
4633,6.77E-09,,
4634,6.75E-09,,
4635,6.72E-09,,
4636,6.69E-09,,
4637,6.66E-09,,
4638,6.64E-09,,
4639,6.61E-09,,
4640,6.58E-09,,
4641,6.56E-09,,
4642,6.53E-09,,
4643,6.50E-09,,
4644,6.48E-09,,
4645,6.45E-09,,
4646,6.43E-09,,
4647,6.40E-09,,
4648,6.37E-09,,
4649,6.35E-09,,
4650,6.32E-09,,
4651,6.30E-09,,
4652,6.27E-09,,
4653,6.25E-09,,
4654,6.22E-09,,
4655,6.20E-09,,
4656,6.17E-09,,
4657,6.15E-09,,
4658,6.12E-09,,
4659,6.10E-09,,
4660,6.07E-09,,
4661,6.05E-09,,
4662,6.02E-09,,
4663,6.00E-09,,
4664,5.97E-09,,
4665,5.95E-09,,
4666,5.93E-09,,
4667,5.90E-09,,
4668,5.88E-09,,
4669,5.85E-09,,
4670,5.83E-09,,
4671,5.81E-09,,
4672,5.78E-09,,
4673,5.76E-09,,
4674,5.74E-09,,
4675,5.71E-09,,
4676,5.69E-09,,
4677,5.67E-09,,
4678,5.64E-09,,
4679,5.62E-09,,
4680,5.60E-09,,
4681,5.58E-09,,
4682,5.55E-09,,
4683,5.53E-09,,
4684,5.51E-09,,
4685,5.49E-09,,
4686,5.46E-09,,
4687,5.44E-09,,
4688,5.42E-09,,
4689,5.40E-09,,
4690,5.38E-09,,
4691,5.35E-09,,
4692,5.33E-09,,
4693,5.31E-09,,
4694,5.29E-09,,
4695,5.27E-09,,
4696,5.25E-09,,
4697,5.23E-09,,
4698,5.21E-09,,
4699,5.18E-09,,
4700,5.16E-09,,
4701,5.14E-09,,
4702,5.12E-09,,
4703,5.10E-09,,
4704,5.08E-09,,
4705,5.06E-09,,
4706,5.04E-09,,
4707,5.02E-09,,
4708,5.00E-09,,
4709,4.98E-09,,
4710,4.96E-09,,
4711,4.94E-09,,
4712,4.92E-09,,
4713,4.90E-09,,
4714,4.88E-09,,
4715,4.86E-09,,
4716,4.84E-09,,
4717,4.82E-09,,
4718,4.80E-09,,
4719,4.78E-09,,
4720,4.76E-09,,
4721,4.74E-09,,
4722,4.72E-09,,
4723,4.70E-09,,
4724,4.68E-09,,
4725,4.67E-09,,
4726,4.65E-09,,
4727,4.63E-09,,
4728,4.61E-09,,
4729,4.59E-09,,
4730,4.57E-09,,
4731,4.55E-09,,
4732,4.54E-09,,
4733,4.52E-09,,
4734,4.50E-09,,
4735,4.48E-09,,
4736,4.46E-09,,
4737,4.44E-09,,
4738,4.43E-09,,
4739,4.41E-09,,
4740,4.39E-09,,
4741,4.37E-09,,
4742,4.36E-09,,
4743,4.34E-09,,
4744,4.32E-09,,
4745,4.30E-09,,
4746,4.29E-09,,
4747,4.27E-09,,
4748,4.25E-09,,
4749,4.23E-09,,
4750,4.22E-09,,
4751,4.20E-09,,
4752,4.18E-09,,
4753,4.17E-09,,
4754,4.15E-09,,
4755,4.13E-09,,
4756,4.12E-09,,
4757,4.10E-09,,
4758,4.08E-09,,
4759,4.07E-09,,
4760,4.05E-09,,
4761,4.03E-09,,
4762,4.02E-09,,
4763,4.00E-09,,
4764,3.98E-09,,
4765,3.97E-09,,
4766,3.95E-09,,
4767,3.94E-09,,
4768,3.92E-09,,
4769,3.90E-09,,
4770,3.89E-09,,
4771,3.87E-09,,
4772,3.86E-09,,
4773,3.84E-09,,
4774,3.83E-09,,
4775,3.81E-09,,
4776,3.79E-09,,
4777,3.78E-09,,
4778,3.76E-09,,
4779,3.75E-09,,
4780,3.73E-09,,
4781,3.72E-09,,
4782,3.70E-09,,
4783,3.69E-09,,
4784,3.67E-09,,
4785,3.66E-09,,
4786,3.64E-09,,
4787,3.63E-09,,
4788,3.61E-09,,
4789,3.60E-09,,
4790,3.59E-09,,
4791,3.57E-09,,
4792,3.56E-09,,
4793,3.54E-09,,
4794,3.53E-09,,
4795,3.51E-09,,
4796,3.50E-09,,
4797,3.49E-09,,
4798,3.47E-09,,
4799,3.46E-09,,
4800,3.44E-09,,
4801,3.43E-09,,
4802,3.42E-09,,
4803,3.40E-09,,
4804,3.39E-09,,
4805,3.37E-09,,
4806,3.36E-09,,
4807,3.35E-09,,
4808,3.33E-09,,
4809,3.32E-09,,
4810,3.31E-09,,
4811,3.29E-09,,
4812,3.28E-09,,
4813,3.27E-09,,
4814,3.25E-09,,
4815,3.24E-09,,
4816,3.23E-09,,
4817,3.21E-09,,
4818,3.20E-09,,
4819,3.19E-09,,
4820,3.18E-09,,
4821,3.16E-09,,
4822,3.15E-09,,
4823,3.14E-09,,
4824,3.12E-09,,
4825,3.11E-09,,
4826,3.10E-09,,
4827,3.09E-09,,
4828,3.07E-09,,
4829,3.06E-09,,
4830,3.05E-09,,
4831,3.04E-09,,
4832,3.02E-09,,
4833,3.01E-09,,
4834,3.00E-09,,
4835,2.99E-09,,
4836,2.98E-09,,
4837,2.96E-09,,
4838,2.95E-09,,
4839,2.94E-09,,
4840,2.93E-09,,
4841,2.92E-09,,
4842,2.90E-09,,
4843,2.89E-09,,
4844,2.88E-09,,
4845,2.87E-09,,
4846,2.86E-09,,
4847,2.85E-09,,
4848,2.83E-09,,
4849,2.82E-09,,
4850,2.81E-09,,
4851,2.80E-09,,
4852,2.79E-09,,
4853,2.78E-09,,
4854,2.77E-09,,
4855,2.76E-09,,
4856,2.74E-09,,
4857,2.73E-09,,
4858,2.72E-09,,
4859,2.71E-09,,
4860,2.70E-09,,
4861,2.69E-09,,
4862,2.68E-09,,
4863,2.67E-09,,
4864,2.66E-09,,
4865,2.65E-09,,
4866,2.64E-09,,
4867,2.62E-09,,
4868,2.61E-09,,
4869,2.60E-09,,
4870,2.59E-09,,
4871,2.58E-09,,
4872,2.57E-09,,
4873,2.56E-09,,
4874,2.55E-09,,
4875,2.54E-09,,
4876,2.53E-09,,
4877,2.52E-09,,
4878,2.51E-09,,
4879,2.50E-09,,
4880,2.49E-09,,
4881,2.48E-09,,
4882,2.47E-09,,
4883,2.46E-09,,
4884,2.45E-09,,
4885,2.44E-09,,
4886,2.43E-09,,
4887,2.42E-09,,
4888,2.41E-09,,
4889,2.40E-09,,
4890,2.39E-09,,
4891,2.38E-09,,
4892,2.37E-09,,
4893,2.36E-09,,
4894,2.35E-09,,
4895,2.34E-09,,
4896,2.33E-09,,
4897,2.32E-09,,
4898,2.32E-09,,
4899,2.31E-09,,
4900,2.30E-09,,
4901,2.29E-09,,
4902,2.28E-09,,
4903,2.27E-09,,
4904,2.26E-09,,
4905,2.25E-09,,
4906,2.24E-09,,
4907,2.23E-09,,
4908,2.22E-09,,
4909,2.21E-09,,
4910,2.21E-09,,
4911,2.20E-09,,
4912,2.19E-09,,
4913,2.18E-09,,
4914,2.17E-09,,
4915,2.16E-09,,
4916,2.15E-09,,
4917,2.14E-09,,
4918,2.14E-09,,
4919,2.13E-09,,
4920,2.12E-09,,
4921,2.11E-09,,
4922,2.10E-09,,
4923,2.09E-09,,
4924,2.08E-09,,
4925,2.08E-09,,
4926,2.07E-09,,
4927,2.06E-09,,
4928,2.05E-09,,
4929,2.04E-09,,
4930,2.03E-09,,
4931,2.03E-09,,
4932,2.02E-09,,
4933,2.01E-09,,
4934,2.00E-09,,
4935,1.99E-09,,
4936,1.98E-09,,
4937,1.98E-09,,
4938,1.97E-09,,
4939,1.96E-09,,
4940,1.95E-09,,
4941,1.95E-09,,
4942,1.94E-09,,
4943,1.93E-09,,
4944,1.92E-09,,
4945,1.91E-09,,
4946,1.91E-09,,
4947,1.90E-09,,
4948,1.89E-09,,
4949,1.88E-09,,
4950,1.88E-09,,
4951,1.87E-09,,
4952,1.86E-09,,
4953,1.85E-09,,
4954,1.85E-09,,
4955,1.84E-09,,
4956,1.83E-09,,
4957,1.82E-09,,
4958,1.82E-09,,
4959,1.81E-09,,
4960,1.80E-09,,
4961,1.79E-09,,
4962,1.79E-09,,
4963,1.78E-09,,
4964,1.77E-09,,
4965,1.76E-09,,
4966,1.76E-09,,
4967,1.75E-09,,
4968,1.74E-09,,
4969,1.74E-09,,
4970,1.73E-09,,
4971,1.72E-09,,
4972,1.72E-09,,
4973,1.71E-09,,
4974,1.70E-09,,
4975,1.69E-09,,
4976,1.69E-09,,
4977,1.68E-09,,
4978,1.67E-09,,
4979,1.67E-09,,
4980,1.66E-09,,
4981,1.65E-09,,
4982,1.65E-09,,
4983,1.64E-09,,
4984,1.63E-09,,
4985,1.63E-09,,
4986,1.62E-09,,
4987,1.61E-09,,
4988,1.61E-09,,
4989,1.60E-09,,
4990,1.59E-09,,
4991,1.59E-09,,
4992,1.58E-09,,
4993,1.58E-09,,
4994,1.57E-09,,
4995,1.56E-09,,
4996,1.56E-09,,
4997,1.55E-09,,
4998,1.54E-09,,
4999,1.54E-09,,
5000,1.53E-09,,
5001,1.53E-09,,
5002,1.52E-09,,
5003,1.51E-09,,
5004,1.51E-09,,
5005,1.50E-09,,
5006,1.49E-09,,
5007,1.49E-09,,
5008,1.48E-09,,
5009,1.48E-09,,
5010,1.47E-09,,
5011,1.46E-09,,
5012,1.46E-09,,
5013,1.45E-09,,
5014,1.45E-09,,
5015,1.44E-09,,
5016,1.44E-09,,
5017,1.43E-09,,
5018,1.42E-09,,
5019,1.42E-09,,
5020,1.41E-09,,
5021,1.41E-09,,
5022,1.40E-09,,
5023,1.40E-09,,
5024,1.39E-09,,
5025,1.38E-09,,
5026,1.38E-09,,
5027,1.37E-09,,
5028,1.37E-09,,
5029,1.36E-09,,
5030,1.36E-09,,
5031,1.35E-09,,
5032,1.35E-09,,
5033,1.34E-09,,
5034,1.33E-09,,
5035,1.33E-09,,
5036,1.32E-09,,
5037,1.32E-09,,
5038,1.31E-09,,
5039,1.31E-09,,
5040,1.30E-09,,
5041,1.30E-09,,
5042,1.29E-09,,
5043,1.29E-09,,
5044,1.28E-09,,
5045,1.28E-09,,
5046,1.27E-09,,
5047,1.27E-09,,
5048,1.26E-09,,
5049,1.26E-09,,
5050,1.25E-09,,
5051,1.25E-09,,
5052,1.24E-09,,
5053,1.24E-09,,
5054,1.23E-09,,
5055,1.23E-09,,
5056,1.22E-09,,
5057,1.22E-09,,
5058,1.21E-09,,
5059,1.21E-09,,
5060,1.20E-09,,
5061,1.20E-09,,
5062,1.19E-09,,
5063,1.19E-09,,
5064,1.18E-09,,
5065,1.18E-09,,
5066,1.17E-09,,
5067,1.17E-09,,
5068,1.16E-09,,
5069,1.16E-09,,
5070,1.15E-09,,
5071,1.15E-09,,
5072,1.14E-09,,
5073,1.14E-09,,
5074,1.13E-09,,
5075,1.13E-09,,
5076,1.13E-09,,
5077,1.12E-09,,
5078,1.12E-09,,
5079,1.11E-09,,
5080,1.11E-09,,
5081,1.10E-09,,
5082,1.10E-09,,
5083,1.09E-09,,
5084,1.09E-09,,
5085,1.09E-09,,
5086,1.08E-09,,
5087,1.08E-09,,
5088,1.07E-09,,
5089,1.07E-09,,
5090,1.06E-09,,
5091,1.06E-09,,
5092,1.06E-09,,
5093,1.05E-09,,
5094,1.05E-09,,
5095,1.04E-09,,
5096,1.04E-09,,
5097,1.03E-09,,
5098,1.03E-09,,
5099,1.03E-09,,
5100,1.02E-09,,
5101,1.02E-09,,
5102,1.01E-09,,
5103,1.01E-09,,
5104,1.01E-09,,
5105,1.00E-09,,
5106,9.97E-10,,
5107,9.93E-10,,
5108,9.89E-10,,
5109,9.85E-10,,
5110,9.81E-10,,
5111,9.77E-10,,
5112,9.73E-10,,
5113,9.69E-10,,
5114,9.65E-10,,
5115,9.61E-10,,
5116,9.57E-10,,
5117,9.54E-10,,
5118,9.50E-10,,
5119,9.46E-10,,
5120,9.42E-10,,
5121,9.38E-10,,
5122,9.34E-10,,
5123,9.31E-10,,
5124,9.27E-10,,
5125,9.23E-10,,
5126,9.19E-10,,
5127,9.16E-10,,
5128,9.12E-10,,
5129,9.08E-10,,
5130,9.05E-10,,
5131,9.01E-10,,
5132,8.97E-10,,
5133,8.94E-10,,
5134,8.90E-10,,
5135,8.86E-10,,
5136,8.83E-10,,
5137,8.79E-10,,
5138,8.76E-10,,
5139,8.72E-10,,
5140,8.69E-10,,
5141,8.65E-10,,
5142,8.62E-10,,
5143,8.58E-10,,
5144,8.55E-10,,
5145,8.51E-10,,
5146,8.48E-10,,
5147,8.44E-10,,
5148,8.41E-10,,
5149,8.38E-10,,
5150,8.34E-10,,
5151,8.31E-10,,
5152,8.27E-10,,
5153,8.24E-10,,
5154,8.21E-10,,
5155,8.17E-10,,
5156,8.14E-10,,
5157,8.11E-10,,
5158,8.08E-10,,
5159,8.04E-10,,
5160,8.01E-10,,
5161,7.98E-10,,
5162,7.95E-10,,
5163,7.91E-10,,
5164,7.88E-10,,
5165,7.85E-10,,
5166,7.82E-10,,
5167,7.79E-10,,
5168,7.76E-10,,
5169,7.72E-10,,
5170,7.69E-10,,
5171,7.66E-10,,
5172,7.63E-10,,
5173,7.60E-10,,
5174,7.57E-10,,
5175,7.54E-10,,
5176,7.51E-10,,
5177,7.48E-10,,
5178,7.45E-10,,
5179,7.42E-10,,
5180,7.39E-10,,
5181,7.36E-10,,
5182,7.33E-10,,
5183,7.30E-10,,
5184,7.27E-10,,
5185,7.24E-10,,
5186,7.21E-10,,
5187,7.18E-10,,
5188,7.15E-10,,
5189,7.12E-10,,
5190,7.09E-10,,
5191,7.07E-10,,
5192,7.04E-10,,
5193,7.01E-10,,
5194,6.98E-10,,
5195,6.95E-10,,
5196,6.92E-10,,
5197,6.90E-10,,
5198,6.87E-10,,
5199,6.84E-10,,
5200,6.81E-10,,
5201,6.79E-10,,
5202,6.76E-10,,
5203,6.73E-10,,
5204,6.70E-10,,
5205,6.68E-10,,
5206,6.65E-10,,
5207,6.62E-10,,
5208,6.60E-10,,
5209,6.57E-10,,
5210,6.54E-10,,
5211,6.52E-10,,
5212,6.49E-10,,
5213,6.46E-10,,
5214,6.44E-10,,
5215,6.41E-10,,
5216,6.39E-10,,
5217,6.36E-10,,
5218,6.33E-10,,
5219,6.31E-10,,
5220,6.28E-10,,
5221,6.26E-10,,
5222,6.23E-10,,
5223,6.21E-10,,
5224,6.18E-10,,
5225,6.16E-10,,
5226,6.13E-10,,
5227,6.11E-10,,
5228,6.08E-10,,
5229,6.06E-10,,
5230,6.03E-10,,
5231,6.01E-10,,
5232,5.98E-10,,
5233,5.96E-10,,
5234,5.94E-10,,
5235,5.91E-10,,
5236,5.89E-10,,
5237,5.86E-10,,
5238,5.84E-10,,
5239,5.82E-10,,
5240,5.79E-10,,
5241,5.77E-10,,
5242,5.75E-10,,
5243,5.72E-10,,
5244,5.70E-10,,
5245,5.68E-10,,
5246,5.65E-10,,
5247,5.63E-10,,
5248,5.61E-10,,
5249,5.59E-10,,
5250,5.56E-10,,
5251,5.54E-10,,
5252,5.52E-10,,
5253,5.50E-10,,
5254,5.47E-10,,
5255,5.45E-10,,
5256,5.43E-10,,
5257,5.41E-10,,
5258,5.39E-10,,
5259,5.36E-10,,
5260,5.34E-10,,
5261,5.32E-10,,
5262,5.30E-10,,
5263,5.28E-10,,
5264,5.26E-10,,
5265,5.24E-10,,
5266,5.21E-10,,
5267,5.19E-10,,
5268,5.17E-10,,
5269,5.15E-10,,
5270,5.13E-10,,
5271,5.11E-10,,
5272,5.09E-10,,
5273,5.07E-10,,
5274,5.05E-10,,
5275,5.03E-10,,
5276,5.01E-10,,
5277,4.99E-10,,
5278,4.97E-10,,
5279,4.95E-10,,
5280,4.93E-10,,
5281,4.91E-10,,
5282,4.89E-10,,
5283,4.87E-10,,
5284,4.85E-10,,
5285,4.83E-10,,
5286,4.81E-10,,
5287,4.79E-10,,
5288,4.77E-10,,
5289,4.75E-10,,
5290,4.73E-10,,
5291,4.71E-10,,
5292,4.69E-10,,
5293,4.67E-10,,
5294,4.66E-10,,
5295,4.64E-10,,
5296,4.62E-10,,
5297,4.60E-10,,
5298,4.58E-10,,
5299,4.56E-10,,
5300,4.54E-10,,
5301,4.53E-10,,
5302,4.51E-10,,
5303,4.49E-10,,
5304,4.47E-10,,
5305,4.45E-10,,
5306,4.43E-10,,
5307,4.42E-10,,
5308,4.40E-10,,
5309,4.38E-10,,
5310,4.36E-10,,
5311,4.35E-10,,
5312,4.33E-10,,
5313,4.31E-10,,
5314,4.29E-10,,
5315,4.28E-10,,
5316,4.26E-10,,
5317,4.24E-10,,
5318,4.22E-10,,
5319,4.21E-10,,
5320,4.19E-10,,
5321,4.17E-10,,
5322,4.16E-10,,
5323,4.14E-10,,
5324,4.12E-10,,
5325,4.11E-10,,
5326,4.09E-10,,
5327,4.07E-10,,
5328,4.06E-10,,
5329,4.04E-10,,
5330,4.02E-10,,
5331,4.01E-10,,
5332,3.99E-10,,
5333,3.98E-10,,
5334,3.96E-10,,
5335,3.94E-10,,
5336,3.93E-10,,
5337,3.91E-10,,
5338,3.90E-10,,
5339,3.88E-10,,
5340,3.86E-10,,
5341,3.85E-10,,
5342,3.83E-10,,
5343,3.82E-10,,
5344,3.80E-10,,
5345,3.79E-10,,
5346,3.77E-10,,
5347,3.76E-10,,
5348,3.74E-10,,
5349,3.73E-10,,
5350,3.71E-10,,
5351,3.70E-10,,
5352,3.68E-10,,
5353,3.67E-10,,
5354,3.65E-10,,
5355,3.64E-10,,
5356,3.62E-10,,
5357,3.61E-10,,
5358,3.59E-10,,
5359,3.58E-10,,
5360,3.56E-10,,
5361,3.55E-10,,
5362,3.53E-10,,
5363,3.52E-10,,
5364,3.51E-10,,
5365,3.49E-10,,
5366,3.48E-10,,
5367,3.46E-10,,
5368,3.45E-10,,
5369,3.44E-10,,
5370,3.42E-10,,
5371,3.41E-10,,
5372,3.39E-10,,
5373,3.38E-10,,
5374,3.37E-10,,
5375,3.35E-10,,
5376,3.34E-10,,
5377,3.33E-10,,
5378,3.31E-10,,
5379,3.30E-10,,
5380,3.29E-10,,
5381,3.27E-10,,
5382,3.26E-10,,
5383,3.25E-10,,
5384,3.23E-10,,
5385,3.22E-10,,
5386,3.21E-10,,
5387,3.19E-10,,
5388,3.18E-10,,
5389,3.17E-10,,
5390,3.16E-10,,
5391,3.14E-10,,
5392,3.13E-10,,
5393,3.12E-10,,
5394,3.10E-10,,
5395,3.09E-10,,
5396,3.08E-10,,
5397,3.07E-10,,
5398,3.05E-10,,
5399,3.04E-10,,
5400,3.03E-10,,
5401,3.02E-10,,
5402,3.01E-10,,
5403,2.99E-10,,
5404,2.98E-10,,
5405,2.97E-10,,
5406,2.96E-10,,
5407,2.95E-10,,
5408,2.93E-10,,
5409,2.92E-10,,
5410,2.91E-10,,
5411,2.90E-10,,
5412,2.89E-10,,
5413,2.87E-10,,
5414,2.86E-10,,
5415,2.85E-10,,
5416,2.84E-10,,
5417,2.83E-10,,
5418,2.82E-10,,
5419,2.81E-10,,
5420,2.79E-10,,
5421,2.78E-10,,
5422,2.77E-10,,
5423,2.76E-10,,
5424,2.75E-10,,
5425,2.74E-10,,
5426,2.73E-10,,
5427,2.72E-10,,
5428,2.71E-10,,
5429,2.69E-10,,
5430,2.68E-10,,
5431,2.67E-10,,
5432,2.66E-10,,
5433,2.65E-10,,
5434,2.64E-10,,
5435,2.63E-10,,
5436,2.62E-10,,
5437,2.61E-10,,
5438,2.60E-10,,
5439,2.59E-10,,
5440,2.58E-10,,
5441,2.57E-10,,
5442,2.56E-10,,
5443,2.55E-10,,
5444,2.54E-10,,
5445,2.53E-10,,
5446,2.52E-10,,
5447,2.50E-10,,
5448,2.49E-10,,
5449,2.48E-10,,
5450,2.47E-10,,
5451,2.46E-10,,
5452,2.45E-10,,
5453,2.44E-10,,
5454,2.43E-10,,
5455,2.43E-10,,
5456,2.42E-10,,
5457,2.41E-10,,
5458,2.40E-10,,
5459,2.39E-10,,
5460,2.38E-10,,
5461,2.37E-10,,
5462,2.36E-10,,
5463,2.35E-10,,
5464,2.34E-10,,
5465,2.33E-10,,
5466,2.32E-10,,
5467,2.31E-10,,
5468,2.30E-10,,
5469,2.29E-10,,
5470,2.28E-10,,
5471,2.27E-10,,
5472,2.26E-10,,
5473,2.25E-10,,
5474,2.25E-10,,
5475,2.24E-10,,
5476,2.23E-10,,
5477,2.22E-10,,
5478,2.21E-10,,
5479,2.20E-10,,
5480,2.19E-10,,
5481,2.18E-10,,
5482,2.17E-10,,
5483,2.17E-10,,
5484,2.16E-10,,
5485,2.15E-10,,
5486,2.14E-10,,
5487,2.13E-10,,
5488,2.12E-10,,
5489,2.11E-10,,
5490,2.10E-10,,
5491,2.10E-10,,
5492,2.09E-10,,
5493,2.08E-10,,
5494,2.07E-10,,
5495,2.06E-10,,
5496,2.05E-10,,
5497,2.05E-10,,
5498,2.04E-10,,
5499,2.03E-10,,
5500,2.02E-10,,
5501,2.01E-10,,
5502,2.00E-10,,
5503,2.00E-10,,
5504,1.99E-10,,
5505,1.98E-10,,
5506,1.97E-10,,
5507,1.96E-10,,
5508,1.96E-10,,
5509,1.95E-10,,
5510,1.94E-10,,
5511,1.93E-10,,
5512,1.93E-10,,
5513,1.92E-10,,
5514,1.91E-10,,
5515,1.90E-10,,
5516,1.89E-10,,
5517,1.89E-10,,
5518,1.88E-10,,
5519,1.87E-10,,
5520,1.86E-10,,
5521,1.86E-10,,
5522,1.85E-10,,
5523,1.84E-10,,
5524,1.83E-10,,
5525,1.83E-10,,
5526,1.82E-10,,
5527,1.81E-10,,
5528,1.80E-10,,
5529,1.80E-10,,
5530,1.79E-10,,
5531,1.78E-10,,
5532,1.78E-10,,
5533,1.77E-10,,
5534,1.76E-10,,
5535,1.75E-10,,
5536,1.75E-10,,
5537,1.74E-10,,
5538,1.73E-10,,
5539,1.73E-10,,
5540,1.72E-10,,
5541,1.71E-10,,
5542,1.70E-10,,
5543,1.70E-10,,
5544,1.69E-10,,
5545,1.68E-10,,
5546,1.68E-10,,
5547,1.67E-10,,
5548,1.66E-10,,
5549,1.66E-10,,
5550,1.65E-10,,
5551,1.64E-10,,
5552,1.64E-10,,
5553,1.63E-10,,
5554,1.62E-10,,
5555,1.62E-10,,
5556,1.61E-10,,
5557,1.60E-10,,
5558,1.60E-10,,
5559,1.59E-10,,
5560,1.58E-10,,
5561,1.58E-10,,
5562,1.57E-10,,
5563,1.57E-10,,
5564,1.56E-10,,
5565,1.55E-10,,
5566,1.55E-10,,
5567,1.54E-10,,
5568,1.53E-10,,
5569,1.53E-10,,
5570,1.52E-10,,
5571,1.52E-10,,
5572,1.51E-10,,
5573,1.50E-10,,
5574,1.50E-10,,
5575,1.49E-10,,
5576,1.49E-10,,
5577,1.48E-10,,
5578,1.47E-10,,
5579,1.47E-10,,
5580,1.46E-10,,
5581,1.46E-10,,
5582,1.45E-10,,
5583,1.44E-10,,
5584,1.44E-10,,
5585,1.43E-10,,
5586,1.43E-10,,
5587,1.42E-10,,
5588,1.41E-10,,
5589,1.41E-10,,
5590,1.40E-10,,
5591,1.40E-10,,
5592,1.39E-10,,
5593,1.39E-10,,
5594,1.38E-10,,
5595,1.38E-10,,
5596,1.37E-10,,
5597,1.36E-10,,
5598,1.36E-10,,
5599,1.35E-10,,
5600,1.35E-10,,
5601,1.34E-10,,
5602,1.34E-10,,
5603,1.33E-10,,
5604,1.33E-10,,
5605,1.32E-10,,
5606,1.32E-10,,
5607,1.31E-10,,
5608,1.30E-10,,
5609,1.30E-10,,
5610,1.29E-10,,
5611,1.29E-10,,
5612,1.28E-10,,
5613,1.28E-10,,
5614,1.27E-10,,
5615,1.27E-10,,
5616,1.26E-10,,
5617,1.26E-10,,
5618,1.25E-10,,
5619,1.25E-10,,
5620,1.24E-10,,
5621,1.24E-10,,
5622,1.23E-10,,
5623,1.23E-10,,
5624,1.22E-10,,
5625,1.22E-10,,
5626,1.21E-10,,
5627,1.21E-10,,
5628,1.20E-10,,
5629,1.20E-10,,
5630,1.19E-10,,
5631,1.19E-10,,
5632,1.18E-10,,
5633,1.18E-10,,
5634,1.17E-10,,
5635,1.17E-10,,
5636,1.16E-10,,
5637,1.16E-10,,
5638,1.16E-10,,
5639,1.15E-10,,
5640,1.15E-10,,
5641,1.14E-10,,
5642,1.14E-10,,
5643,1.13E-10,,
5644,1.13E-10,,
5645,1.12E-10,,
5646,1.12E-10,,
5647,1.11E-10,,
5648,1.11E-10,,
5649,1.11E-10,,
5650,1.10E-10,,
5651,1.10E-10,,
5652,1.09E-10,,
5653,1.09E-10,,
5654,1.08E-10,,
5655,1.08E-10,,
5656,1.07E-10,,
5657,1.07E-10,,
5658,1.07E-10,,
5659,1.06E-10,,
5660,1.06E-10,,
5661,1.05E-10,,
5662,1.05E-10,,
5663,1.04E-10,,
5664,1.04E-10,,
5665,1.04E-10,,
5666,1.03E-10,,
5667,1.03E-10,,
5668,1.02E-10,,
5669,1.02E-10,,
5670,1.02E-10,,
5671,1.01E-10,,
5672,1.01E-10,,
5673,1.00E-10,,
5674,9.99E-11,,
5675,9.95E-11,,
5676,9.91E-11,,
5677,9.87E-11,,
5678,9.83E-11,,
5679,9.79E-11,,
5680,9.75E-11,,
5681,9.71E-11,,
5682,9.67E-11,,
5683,9.63E-11,,
5684,9.59E-11,,
5685,9.55E-11,,
5686,9.51E-11,,
5687,9.48E-11,,
5688,9.44E-11,,
5689,9.40E-11,,
5690,9.36E-11,,
5691,9.32E-11,,
5692,9.29E-11,,
5693,9.25E-11,,
5694,9.21E-11,,
5695,9.17E-11,,
5696,9.14E-11,,
5697,9.10E-11,,
5698,9.06E-11,,
5699,9.03E-11,,
5700,8.99E-11,,
5701,8.95E-11,,
5702,8.92E-11,,
5703,8.88E-11,,
5704,8.84E-11,,
5705,8.81E-11,,
5706,8.77E-11,,
5707,8.74E-11,,
5708,8.70E-11,,
5709,8.67E-11,,
5710,8.63E-11,,
5711,8.60E-11,,
5712,8.56E-11,,
5713,8.53E-11,,
5714,8.49E-11,,
5715,8.46E-11,,
5716,8.43E-11,,
5717,8.39E-11,,
5718,8.36E-11,,
5719,8.32E-11,,
5720,8.29E-11,,
5721,8.26E-11,,
5722,8.22E-11,,
5723,8.19E-11,,
5724,8.16E-11,,
5725,8.12E-11,,
5726,8.09E-11,,
5727,8.06E-11,,
5728,8.03E-11,,
5729,7.99E-11,,
5730,7.96E-11,,
5731,7.93E-11,,
5732,7.90E-11,,
5733,7.86E-11,,
5734,7.83E-11,,
5735,7.80E-11,,
5736,7.77E-11,,
5737,7.74E-11,,
5738,7.71E-11,,
5739,7.68E-11,,
5740,7.64E-11,,
5741,7.61E-11,,
5742,7.58E-11,,
5743,7.55E-11,,
5744,7.52E-11,,
5745,7.49E-11,,
5746,7.46E-11,,
5747,7.43E-11,,
5748,7.40E-11,,
5749,7.37E-11,,
5750,7.34E-11,,
5751,7.31E-11,,
5752,7.28E-11,,
5753,7.25E-11,,
5754,7.22E-11,,
5755,7.19E-11,,
5756,7.16E-11,,
5757,7.14E-11,,
5758,7.11E-11,,
5759,7.08E-11,,
5760,7.05E-11,,
5761,7.02E-11,,
5762,6.99E-11,,
5763,6.96E-11,,
5764,6.94E-11,,
5765,6.91E-11,,
5766,6.88E-11,,
5767,6.85E-11,,
5768,6.82E-11,,
5769,6.80E-11,,
5770,6.77E-11,,
5771,6.74E-11,,
5772,6.72E-11,,
5773,6.69E-11,,
5774,6.66E-11,,
5775,6.63E-11,,
5776,6.61E-11,,
5777,6.58E-11,,
5778,6.55E-11,,
5779,6.53E-11,,
5780,6.50E-11,,
5781,6.47E-11,,
5782,6.45E-11,,
5783,6.42E-11,,
5784,6.40E-11,,
5785,6.37E-11,,
5786,6.34E-11,,
5787,6.32E-11,,
5788,6.29E-11,,
5789,6.27E-11,,
5790,6.24E-11,,
5791,6.22E-11,,
5792,6.19E-11,,
5793,6.17E-11,,
5794,6.14E-11,,
5795,6.12E-11,,
5796,6.09E-11,,
5797,6.07E-11,,
5798,6.04E-11,,
5799,6.02E-11,,
5800,6.00E-11,,
5801,5.97E-11,,
5802,5.95E-11,,
5803,5.92E-11,,
5804,5.90E-11,,
5805,5.87E-11,,
5806,5.85E-11,,
5807,5.83E-11,,
5808,5.80E-11,,
5809,5.78E-11,,
5810,5.76E-11,,
5811,5.73E-11,,
5812,5.71E-11,,
5813,5.69E-11,,
5814,5.66E-11,,
5815,5.64E-11,,
5816,5.62E-11,,
5817,5.60E-11,,
5818,5.57E-11,,
5819,5.55E-11,,
5820,5.53E-11,,
5821,5.51E-11,,
5822,5.48E-11,,
5823,5.46E-11,,
5824,5.44E-11,,
5825,5.42E-11,,
5826,5.40E-11,,
5827,5.37E-11,,
5828,5.35E-11,,
5829,5.33E-11,,
5830,5.31E-11,,
5831,5.29E-11,,
5832,5.27E-11,,
5833,5.25E-11,,
5834,5.22E-11,,
5835,5.20E-11,,
5836,5.18E-11,,
5837,5.16E-11,,
5838,5.14E-11,,
5839,5.12E-11,,
5840,5.10E-11,,
5841,5.08E-11,,
5842,5.06E-11,,
5843,5.04E-11,,
5844,5.02E-11,,
5845,5.00E-11,,
5846,4.98E-11,,
5847,4.96E-11,,
5848,4.94E-11,,
5849,4.92E-11,,
5850,4.90E-11,,
5851,4.88E-11,,
5852,4.86E-11,,
5853,4.84E-11,,
5854,4.82E-11,,
5855,4.80E-11,,
5856,4.78E-11,,
5857,4.76E-11,,
5858,4.74E-11,,
5859,4.72E-11,,
5860,4.70E-11,,
5861,4.68E-11,,
5862,4.66E-11,,
5863,4.64E-11,,
5864,4.63E-11,,
5865,4.61E-11,,
5866,4.59E-11,,
5867,4.57E-11,,
5868,4.55E-11,,
5869,4.53E-11,,
5870,4.52E-11,,
5871,4.50E-11,,
5872,4.48E-11,,
5873,4.46E-11,,
5874,4.44E-11,,
5875,4.42E-11,,
5876,4.41E-11,,
5877,4.39E-11,,
5878,4.37E-11,,
5879,4.35E-11,,
5880,4.34E-11,,
5881,4.32E-11,,
5882,4.30E-11,,
5883,4.28E-11,,
5884,4.27E-11,,
5885,4.25E-11,,
5886,4.23E-11,,
5887,4.21E-11,,
5888,4.20E-11,,
5889,4.18E-11,,
5890,4.16E-11,,
5891,4.15E-11,,
5892,4.13E-11,,
5893,4.11E-11,,
5894,4.10E-11,,
5895,4.08E-11,,
5896,4.06E-11,,
5897,4.05E-11,,
5898,4.03E-11,,
5899,4.01E-11,,
5900,4.00E-11,,
5901,3.98E-11,,
5902,3.97E-11,,
5903,3.95E-11,,
5904,3.93E-11,,
5905,3.92E-11,,
5906,3.90E-11,,
5907,3.89E-11,,
5908,3.87E-11,,
5909,3.86E-11,,
5910,3.84E-11,,
5911,3.82E-11,,
5912,3.81E-11,,
5913,3.79E-11,,
5914,3.78E-11,,
5915,3.76E-11,,
5916,3.75E-11,,
5917,3.73E-11,,
5918,3.72E-11,,
5919,3.70E-11,,
5920,3.69E-11,,
5921,3.67E-11,,
5922,3.66E-11,,
5923,3.64E-11,,
5924,3.63E-11,,
5925,3.61E-11,,
5926,3.60E-11,,
5927,3.58E-11,,
5928,3.57E-11,,
5929,3.56E-11,,
5930,3.54E-11,,
5931,3.53E-11,,
5932,3.51E-11,,
5933,3.50E-11,,
5934,3.48E-11,,
5935,3.47E-11,,
5936,3.46E-11,,
5937,3.44E-11,,
5938,3.43E-11,,
5939,3.41E-11,,
5940,3.40E-11,,
5941,3.39E-11,,
5942,3.37E-11,,
5943,3.36E-11,,
5944,3.35E-11,,
5945,3.33E-11,,
5946,3.32E-11,,
5947,3.31E-11,,
5948,3.29E-11,,
5949,3.28E-11,,
5950,3.27E-11,,
5951,3.25E-11,,
5952,3.24E-11,,
5953,3.23E-11,,
5954,3.21E-11,,
5955,3.20E-11,,
5956,3.19E-11,,
5957,3.17E-11,,
5958,3.16E-11,,
5959,3.15E-11,,
5960,3.14E-11,,
5961,3.12E-11,,
5962,3.11E-11,,
5963,3.10E-11,,
5964,3.09E-11,,
5965,3.07E-11,,
5966,3.06E-11,,
5967,3.05E-11,,
5968,3.04E-11,,
5969,3.02E-11,,
5970,3.01E-11,,
5971,3.00E-11,,
5972,2.99E-11,,
5973,2.97E-11,,
5974,2.96E-11,,
5975,2.95E-11,,
5976,2.94E-11,,
5977,2.93E-11,,
5978,2.92E-11,,
5979,2.90E-11,,
5980,2.89E-11,,
5981,2.88E-11,,
5982,2.87E-11,,
5983,2.86E-11,,
5984,2.85E-11,,
5985,2.83E-11,,
5986,2.82E-11,,
5987,2.81E-11,,
5988,2.80E-11,,
5989,2.79E-11,,
5990,2.78E-11,,
5991,2.77E-11,,
5992,2.75E-11,,
5993,2.74E-11,,
5994,2.73E-11,,
5995,2.72E-11,,
5996,2.71E-11,,
5997,2.70E-11,,
5998,2.69E-11,,
5999,2.68E-11,,
6000,2.67E-11,,
6001,2.66E-11,,
6002,2.65E-11,,
6003,2.63E-11,,
6004,2.62E-11,,
6005,2.61E-11,,
6006,2.60E-11,,
6007,2.59E-11,,
6008,2.58E-11,,
6009,2.57E-11,,
6010,2.56E-11,,
6011,2.55E-11,,
6012,2.54E-11,,
6013,2.53E-11,,
6014,2.52E-11,,
6015,2.51E-11,,
6016,2.50E-11,,
6017,2.49E-11,,
6018,2.48E-11,,
6019,2.47E-11,,
6020,2.46E-11,,
6021,2.45E-11,,
6022,2.44E-11,,
6023,2.43E-11,,
6024,2.42E-11,,
6025,2.41E-11,,
6026,2.40E-11,,
6027,2.39E-11,,
6028,2.38E-11,,
6029,2.37E-11,,
6030,2.36E-11,,
6031,2.35E-11,,
6032,2.34E-11,,
6033,2.33E-11,,
6034,2.32E-11,,
6035,2.31E-11,,
6036,2.30E-11,,
6037,2.30E-11,,
6038,2.29E-11,,
6039,2.28E-11,,
6040,2.27E-11,,
6041,2.26E-11,,
6042,2.25E-11,,
6043,2.24E-11,,
6044,2.23E-11,,
6045,2.22E-11,,
6046,2.21E-11,,
6047,2.20E-11,,
6048,2.20E-11,,
6049,2.19E-11,,
6050,2.18E-11,,
6051,2.17E-11,,
6052,2.16E-11,,
6053,2.15E-11,,
6054,2.14E-11,,
6055,2.13E-11,,
6056,2.13E-11,,
6057,2.12E-11,,
6058,2.11E-11,,
6059,2.10E-11,,
6060,2.09E-11,,
6061,2.08E-11,,
6062,2.07E-11,,
6063,2.07E-11,,
6064,2.06E-11,,
6065,2.05E-11,,
6066,2.04E-11,,
6067,2.03E-11,,
6068,2.02E-11,,
6069,2.02E-11,,
6070,2.01E-11,,
6071,2.00E-11,,
6072,1.99E-11,,
6073,1.98E-11,,
6074,1.98E-11,,
6075,1.97E-11,,
6076,1.96E-11,,
6077,1.95E-11,,
6078,1.94E-11,,
6079,1.94E-11,,
6080,1.93E-11,,
6081,1.92E-11,,
6082,1.91E-11,,
6083,1.91E-11,,
6084,1.90E-11,,
6085,1.89E-11,,
6086,1.88E-11,,
6087,1.87E-11,,
6088,1.87E-11,,
6089,1.86E-11,,
6090,1.85E-11,,
6091,1.84E-11,,
6092,1.84E-11,,
6093,1.83E-11,,
6094,1.82E-11,,
6095,1.81E-11,,
6096,1.81E-11,,
6097,1.80E-11,,
6098,1.79E-11,,
6099,1.79E-11,,
6100,1.78E-11,,
6101,1.77E-11,,
6102,1.76E-11,,
6103,1.76E-11,,
6104,1.75E-11,,
6105,1.74E-11,,
6106,1.74E-11,,
6107,1.73E-11,,
6108,1.72E-11,,
6109,1.71E-11,,
6110,1.71E-11,,
6111,1.70E-11,,
6112,1.69E-11,,
6113,1.69E-11,,
6114,1.68E-11,,
6115,1.67E-11,,
6116,1.67E-11,,
6117,1.66E-11,,
6118,1.65E-11,,
6119,1.65E-11,,
6120,1.64E-11,,
6121,1.63E-11,,
6122,1.63E-11,,
6123,1.62E-11,,
6124,1.61E-11,,
6125,1.61E-11,,
6126,1.60E-11,,
6127,1.59E-11,,
6128,1.59E-11,,
6129,1.58E-11,,
6130,1.57E-11,,
6131,1.57E-11,,
6132,1.56E-11,,
6133,1.56E-11,,
6134,1.55E-11,,
6135,1.54E-11,,
6136,1.54E-11,,
6137,1.53E-11,,
6138,1.52E-11,,
6139,1.52E-11,,
6140,1.51E-11,,
6141,1.51E-11,,
6142,1.50E-11,,
6143,1.49E-11,,
6144,1.49E-11,,
6145,1.48E-11,,
6146,1.48E-11,,
6147,1.47E-11,,
6148,1.46E-11,,
6149,1.46E-11,,
6150,1.45E-11,,
6151,1.45E-11,,
6152,1.44E-11,,
6153,1.43E-11,,
6154,1.43E-11,,
6155,1.42E-11,,
6156,1.42E-11,,
6157,1.41E-11,,
6158,1.41E-11,,
6159,1.40E-11,,
6160,1.39E-11,,
6161,1.39E-11,,
6162,1.38E-11,,
6163,1.38E-11,,
6164,1.37E-11,,
6165,1.37E-11,,
6166,1.36E-11,,
6167,1.36E-11,,
6168,1.35E-11,,
6169,1.34E-11,,
6170,1.34E-11,,
6171,1.33E-11,,
6172,1.33E-11,,
6173,1.32E-11,,
6174,1.32E-11,,
6175,1.31E-11,,
6176,1.31E-11,,
6177,1.30E-11,,
6178,1.30E-11,,
6179,1.29E-11,,
6180,1.29E-11,,
6181,1.28E-11,,
6182,1.28E-11,,
6183,1.27E-11,,
6184,1.27E-11,,
6185,1.26E-11,,
6186,1.26E-11,,
6187,1.25E-11,,
6188,1.25E-11,,
6189,1.24E-11,,
6190,1.24E-11,,
6191,1.23E-11,,
6192,1.23E-11,,
6193,1.22E-11,,
6194,1.22E-11,,
6195,1.21E-11,,
6196,1.21E-11,,
6197,1.20E-11,,
6198,1.20E-11,,
6199,1.19E-11,,
6200,1.19E-11,,
6201,1.18E-11,,
6202,1.18E-11,,
6203,1.17E-11,,
6204,1.17E-11,,
6205,1.16E-11,,
6206,1.16E-11,,
6207,1.15E-11,,
6208,1.15E-11,,
6209,1.14E-11,,
6210,1.14E-11,,
6211,1.13E-11,,
6212,1.13E-11,,
6213,1.13E-11,,
6214,1.12E-11,,
6215,1.12E-11,,
6216,1.11E-11,,
6217,1.11E-11,,
6218,1.10E-11,,
6219,1.10E-11,,
6220,1.09E-11,,
6221,1.09E-11,,
6222,1.08E-11,,
6223,1.08E-11,,
6224,1.08E-11,,
6225,1.07E-11,,
6226,1.07E-11,,
6227,1.06E-11,,
6228,1.06E-11,,
6229,1.05E-11,,
6230,1.05E-11,,
6231,1.05E-11,,
6232,1.04E-11,,
6233,1.04E-11,,
6234,1.03E-11,,
6235,1.03E-11,,
6236,1.03E-11,,
6237,1.02E-11,,
6238,1.02E-11,,
6239,1.01E-11,,
6240,1.01E-11,,
6241,1.00E-11,,
6242,1.00E-11,,
6243,9.96E-12,,
6244,9.92E-12,,
6245,9.88E-12,,
6246,9.84E-12,,
6247,9.80E-12,,
6248,9.76E-12,,
6249,9.73E-12,,
6250,9.69E-12,,
6251,9.65E-12,,
6252,9.61E-12,,
6253,9.57E-12,,
6254,9.53E-12,,
6255,9.49E-12,,
6256,9.45E-12,,
6257,9.42E-12,,
6258,9.38E-12,,
6259,9.34E-12,,
6260,9.30E-12,,
6261,9.26E-12,,
6262,9.23E-12,,
6263,9.19E-12,,
6264,9.15E-12,,
6265,9.11E-12,,
6266,9.08E-12,,
6267,9.04E-12,,
6268,9.00E-12,,
6269,8.97E-12,,
6270,8.93E-12,,
6271,8.90E-12,,
6272,8.86E-12,,
6273,8.82E-12,,
6274,8.79E-12,,
6275,8.75E-12,,
6276,8.72E-12,,
6277,8.68E-12,,
6278,8.65E-12,,
6279,8.61E-12,,
6280,8.58E-12,,
6281,8.54E-12,,
6282,8.51E-12,,
6283,8.47E-12,,
6284,8.44E-12,,
6285,8.41E-12,,
6286,8.37E-12,,
6287,8.34E-12,,
6288,8.30E-12,,
6289,8.27E-12,,
6290,8.24E-12,,
6291,8.20E-12,,
6292,8.17E-12,,
6293,8.14E-12,,
6294,8.10E-12,,
6295,8.07E-12,,
6296,8.04E-12,,
6297,8.01E-12,,
6298,7.97E-12,,
6299,7.94E-12,,
6300,7.91E-12,,
6301,7.88E-12,,
6302,7.85E-12,,
6303,7.81E-12,,
6304,7.78E-12,,
6305,7.75E-12,,
6306,7.72E-12,,
6307,7.69E-12,,
6308,7.66E-12,,
6309,7.63E-12,,
6310,7.60E-12,,
6311,7.57E-12,,
6312,7.53E-12,,
6313,7.50E-12,,
6314,7.47E-12,,
6315,7.44E-12,,
6316,7.41E-12,,
6317,7.38E-12,,
6318,7.35E-12,,
6319,7.32E-12,,
6320,7.29E-12,,
6321,7.26E-12,,
6322,7.24E-12,,
6323,7.21E-12,,
6324,7.18E-12,,
6325,7.15E-12,,
6326,7.12E-12,,
6327,7.09E-12,,
6328,7.06E-12,,
6329,7.03E-12,,
6330,7.00E-12,,
6331,6.98E-12,,
6332,6.95E-12,,
6333,6.92E-12,,
6334,6.89E-12,,
6335,6.86E-12,,
6336,6.84E-12,,
6337,6.81E-12,,
6338,6.78E-12,,
6339,6.75E-12,,
6340,6.73E-12,,
6341,6.70E-12,,
6342,6.67E-12,,
6343,6.65E-12,,
6344,6.62E-12,,
6345,6.59E-12,,
6346,6.57E-12,,
6347,6.54E-12,,
6348,6.51E-12,,
6349,6.49E-12,,
6350,6.46E-12,,
6351,6.43E-12,,
6352,6.41E-12,,
6353,6.38E-12,,
6354,6.36E-12,,
6355,6.33E-12,,
6356,6.30E-12,,
6357,6.28E-12,,
6358,6.25E-12,,
6359,6.23E-12,,
6360,6.20E-12,,
6361,6.18E-12,,
6362,6.15E-12,,
6363,6.13E-12,,
6364,6.10E-12,,
6365,6.08E-12,,
6366,6.05E-12,,
6367,6.03E-12,,
6368,6.01E-12,,
6369,5.98E-12,,
6370,5.96E-12,,
6371,5.93E-12,,
6372,5.91E-12,,
6373,5.88E-12,,
6374,5.86E-12,,
6375,5.84E-12,,
6376,5.81E-12,,
6377,5.79E-12,,
6378,5.77E-12,,
6379,5.74E-12,,
6380,5.72E-12,,
6381,5.70E-12,,
6382,5.67E-12,,
6383,5.65E-12,,
6384,5.63E-12,,
6385,5.61E-12,,
6386,5.58E-12,,
6387,5.56E-12,,
6388,5.54E-12,,
6389,5.52E-12,,
6390,5.49E-12,,
6391,5.47E-12,,
6392,5.45E-12,,
6393,5.43E-12,,
6394,5.40E-12,,
6395,5.38E-12,,
6396,5.36E-12,,
6397,5.34E-12,,
6398,5.32E-12,,
6399,5.30E-12,,
6400,5.28E-12,,
6401,5.25E-12,,
6402,5.23E-12,,
6403,5.21E-12,,
6404,5.19E-12,,
6405,5.17E-12,,
6406,5.15E-12,,
6407,5.13E-12,,
6408,5.11E-12,,
6409,5.09E-12,,
6410,5.07E-12,,
6411,5.05E-12,,
6412,5.02E-12,,
6413,5.00E-12,,
6414,4.98E-12,,
6415,4.96E-12,,
6416,4.94E-12,,
6417,4.92E-12,,
6418,4.90E-12,,
6419,4.88E-12,,
6420,4.86E-12,,
6421,4.84E-12,,
6422,4.83E-12,,
6423,4.81E-12,,
6424,4.79E-12,,
6425,4.77E-12,,
6426,4.75E-12,,
6427,4.73E-12,,
6428,4.71E-12,,
6429,4.69E-12,,
6430,4.67E-12,,
6431,4.65E-12,,
6432,4.63E-12,,
6433,4.61E-12,,
6434,4.60E-12,,
6435,4.58E-12,,
6436,4.56E-12,,
6437,4.54E-12,,
6438,4.52E-12,,
6439,4.50E-12,,
6440,4.49E-12,,
6441,4.47E-12,,
6442,4.45E-12,,
6443,4.43E-12,,
6444,4.41E-12,,
6445,4.40E-12,,
6446,4.38E-12,,
6447,4.36E-12,,
6448,4.34E-12,,
6449,4.33E-12,,
6450,4.31E-12,,
6451,4.29E-12,,
6452,4.27E-12,,
6453,4.26E-12,,
6454,4.24E-12,,
6455,4.22E-12,,
6456,4.20E-12,,
6457,4.19E-12,,
6458,4.17E-12,,
6459,4.15E-12,,
6460,4.14E-12,,
6461,4.12E-12,,
6462,4.10E-12,,
6463,4.09E-12,,
6464,4.07E-12,,
6465,4.05E-12,,
6466,4.04E-12,,
6467,4.02E-12,,
6468,4.00E-12,,
6469,3.99E-12,,
6470,3.97E-12,,
6471,3.96E-12,,
6472,3.94E-12,,
6473,3.92E-12,,
6474,3.91E-12,,
6475,3.89E-12,,
6476,3.88E-12,,
6477,3.86E-12,,
6478,3.85E-12,,
6479,3.83E-12,,
6480,3.81E-12,,
6481,3.80E-12,,
6482,3.78E-12,,
6483,3.77E-12,,
6484,3.75E-12,,
6485,3.74E-12,,
6486,3.72E-12,,
6487,3.71E-12,,
6488,3.69E-12,,
6489,3.68E-12,,
6490,3.66E-12,,
6491,3.65E-12,,
6492,3.63E-12,,
6493,3.62E-12,,
6494,3.60E-12,,
6495,3.59E-12,,
6496,3.58E-12,,
6497,3.56E-12,,
6498,3.55E-12,,
6499,3.53E-12,,
6500,3.52E-12,,
6501,3.50E-12,,
6502,3.49E-12,,
6503,3.48E-12,,
6504,3.46E-12,,
6505,3.45E-12,,
6506,3.43E-12,,
6507,3.42E-12,,
6508,3.41E-12,,
6509,3.39E-12,,
6510,3.38E-12,,
6511,3.36E-12,,
6512,3.35E-12,,
6513,3.34E-12,,
6514,3.32E-12,,
6515,3.31E-12,,
6516,3.30E-12,,
6517,3.28E-12,,
6518,3.27E-12,,
6519,3.26E-12,,
6520,3.24E-12,,
6521,3.23E-12,,
6522,3.22E-12,,
6523,3.20E-12,,
6524,3.19E-12,,
6525,3.18E-12,,
6526,3.17E-12,,
6527,3.15E-12,,
6528,3.14E-12,,
6529,3.13E-12,,
6530,3.12E-12,,
6531,3.10E-12,,
6532,3.09E-12,,
6533,3.08E-12,,
6534,3.07E-12,,
6535,3.05E-12,,
6536,3.04E-12,,
6537,3.03E-12,,
6538,3.02E-12,,
6539,3.00E-12,,
6540,2.99E-12,,
6541,2.98E-12,,
6542,2.97E-12,,
6543,2.96E-12,,
6544,2.94E-12,,
6545,2.93E-12,,
6546,2.92E-12,,
6547,2.91E-12,,
6548,2.90E-12,,
6549,2.88E-12,,
6550,2.87E-12,,
6551,2.86E-12,,
6552,2.85E-12,,
6553,2.84E-12,,
6554,2.83E-12,,
6555,2.82E-12,,
6556,2.80E-12,,
6557,2.79E-12,,
6558,2.78E-12,,
6559,2.77E-12,,
6560,2.76E-12,,
6561,2.75E-12,,
6562,2.74E-12,,
6563,2.73E-12,,
6564,2.71E-12,,
6565,2.70E-12,,
6566,2.69E-12,,
6567,2.68E-12,,
6568,2.67E-12,,
6569,2.66E-12,,
6570,2.65E-12,,
6571,2.64E-12,,
6572,2.63E-12,,
6573,2.62E-12,,
6574,2.61E-12,,
6575,2.60E-12,,
6576,2.59E-12,,
6577,2.57E-12,,
6578,2.56E-12,,
6579,2.55E-12,,
6580,2.54E-12,,
6581,2.53E-12,,
6582,2.52E-12,,
6583,2.51E-12,,
6584,2.50E-12,,
6585,2.49E-12,,
6586,2.48E-12,,
6587,2.47E-12,,
6588,2.46E-12,,
6589,2.45E-12,,
6590,2.44E-12,,
6591,2.43E-12,,
6592,2.42E-12,,
6593,2.41E-12,,
6594,2.40E-12,,
6595,2.39E-12,,
6596,2.38E-12,,
6597,2.37E-12,,
6598,2.36E-12,,
6599,2.36E-12,,
6600,2.35E-12,,
6601,2.34E-12,,
6602,2.33E-12,,
6603,2.32E-12,,
6604,2.31E-12,,
6605,2.30E-12,,
6606,2.29E-12,,
6607,2.28E-12,,
6608,2.27E-12,,
6609,2.26E-12,,
6610,2.25E-12,,
6611,2.24E-12,,
6612,2.23E-12,,
6613,2.23E-12,,
6614,2.22E-12,,
6615,2.21E-12,,
6616,2.20E-12,,
6617,2.19E-12,,
6618,2.18E-12,,
6619,2.17E-12,,
6620,2.16E-12,,
6621,2.15E-12,,
6622,2.15E-12,,
6623,2.14E-12,,
6624,2.13E-12,,
6625,2.12E-12,,
6626,2.11E-12,,
6627,2.10E-12,,
6628,2.09E-12,,
6629,2.09E-12,,
6630,2.08E-12,,
6631,2.07E-12,,
6632,2.06E-12,,
6633,2.05E-12,,
6634,2.04E-12,,
6635,2.04E-12,,
6636,2.03E-12,,
6637,2.02E-12,,
6638,2.01E-12,,
6639,2.00E-12,,
6640,1.99E-12,,
6641,1.99E-12,,
6642,1.98E-12,,
6643,1.97E-12,,
6644,1.96E-12,,
6645,1.95E-12,,
6646,1.95E-12,,
6647,1.94E-12,,
6648,1.93E-12,,
6649,1.92E-12,,
6650,1.92E-12,,
6651,1.91E-12,,
6652,1.90E-12,,
6653,1.89E-12,,
6654,1.88E-12,,
6655,1.88E-12,,
6656,1.87E-12,,
6657,1.86E-12,,
6658,1.85E-12,,
6659,1.85E-12,,
6660,1.84E-12,,
6661,1.83E-12,,
6662,1.82E-12,,
6663,1.82E-12,,
6664,1.81E-12,,
6665,1.80E-12,,
6666,1.80E-12,,
6667,1.79E-12,,
6668,1.78E-12,,
6669,1.77E-12,,
6670,1.77E-12,,
6671,1.76E-12,,
6672,1.75E-12,,
6673,1.75E-12,,
6674,1.74E-12,,
6675,1.73E-12,,
6676,1.72E-12,,
6677,1.72E-12,,
6678,1.71E-12,,
6679,1.70E-12,,
6680,1.70E-12,,
6681,1.69E-12,,
6682,1.68E-12,,
6683,1.68E-12,,
6684,1.67E-12,,
6685,1.66E-12,,
6686,1.66E-12,,
6687,1.65E-12,,
6688,1.64E-12,,
6689,1.64E-12,,
6690,1.63E-12,,
6691,1.62E-12,,
6692,1.62E-12,,
6693,1.61E-12,,
6694,1.60E-12,,
6695,1.60E-12,,
6696,1.59E-12,,
6697,1.58E-12,,
6698,1.58E-12,,
6699,1.57E-12,,
6700,1.56E-12,,
6701,1.56E-12,,
6702,1.55E-12,,
6703,1.55E-12,,
6704,,,
6705,,,
6706,,,
6707,,,
6708,,,
6709,,,
6710,,,
6711,,,
6712,,,
6713,,,
6714,,,
6715,,,
6716,,,
6717,,,
6718,,,
6719,,,
6720,,,
6721,,,
6722,,,
6723,,,
6724,,,
6725,,,
6726,,,
6727,,,
6728,,,
6729,,,
6730,,,
6731,,,
6732,,,
6733,,,
6734,,,
6735,,,
6736,,,
6737,,,
6738,,,
6739,,,
6740,,,
6741,,,
6742,,,
6743,,,
6744,,,
6745,,,
6746,,,
6747,,,
6748,,,
6749,,,
6750,,,
6751,,,
6752,,,
6753,,,
6754,,,
6755,,,
6756,,,
6757,,,
6758,,,
6759,,,
6760,,,
6761,,,
6762,,,
6763,,,
6764,,,
6765,,,
6766,,,
6767,,,
6768,,,
6769,,,
6770,,,
6771,,,
6772,,,
6773,,,
6774,,,
6775,,,
6776,,,
6777,,,
6778,,,
6779,,,
6780,,,
6781,,,
6782,,,
6783,,,
6784,,,
6785,,,
6786,,,
6787,,,
6788,,,
6789,,,
6790,,,
6791,,,
6792,,,
6793,,,
6794,,,
6795,,,
6796,,,
6797,,,
6798,,,
6799,,,
6800,,,
6801,,,
6802,,,
6803,,,
6804,,,
6805,,,
6806,,,
6807,,,
6808,,,
6809,,,
6810,,,
6811,,,
6812,,,
6813,,,
6814,,,
6815,,,
6816,,,
6817,,,
6818,,,
6819,,,
6820,,,
6821,,,
6822,,,
6823,,,
6824,,,
6825,,,
6826,,,
6827,,,
6828,,,
6829,,,
6830,,,
6831,,,
6832,,,
6833,,,
6834,,,
6835,,,
6836,,,
6837,,,
6838,,,
6839,,,
6840,,,
6841,,,
6842,,,
6843,,,
6844,,,
6845,,,
6846,,,
6847,,,
6848,,,
6849,,,
6850,,,
6851,,,
6852,,,
6853,,,
6854,,,
6855,,,
6856,,,
6857,,,
6858,,,
6859,,,
6860,,,
6861,,,
6862,,,
6863,,,
6864,,,
6865,,,
6866,,,
6867,,,
6868,,,
6869,,,
6870,,,
6871,,,
6872,,,
6873,,,
6874,,,
6875,,,
6876,,,
6877,,,
6878,,,
6879,,,
6880,,,
6881,,,
6882,,,
6883,,,
6884,,,
6885,,,
6886,,,
6887,,,
6888,,,
6889,,,
6890,,,
6891,,,
6892,,,
6893,,,
6894,,,
6895,,,
6896,,,
6897,,,
6898,,,
6899,,,
6900,,,
6901,,,
6902,,,
6903,,,
6904,,,
6905,,,
6906,,,
6907,,,
6908,,,
6909,,,
6910,,,
6911,,,
6912,,,
6913,,,
6914,,,
6915,,,
6916,,,
6917,,,
6918,,,
6919,,,
6920,,,
6921,,,
6922,,,
6923,,,
6924,,,
6925,,,
6926,,,
6927,,,
6928,,,
6929,,,
6930,,,
6931,,,
6932,,,
6933,,,
6934,,,
6935,,,
6936,,,
6937,,,
6938,,,
6939,,,
6940,,,
6941,,,
6942,,,
6943,,,
6944,,,
6945,,,
6946,,,
6947,,,
6948,,,
6949,,,
6950,,,
6951,,,
6952,,,
6953,,,
6954,,,
6955,,,
6956,,,
6957,,,
6958,,,
6959,,,
6960,,,
6961,,,
6962,,,
6963,,,
6964,,,
6965,,,
6966,,,
6967,,,
6968,,,
6969,,,
6970,,,
6971,,,
6972,,,
6973,,,
6974,,,
6975,,,
6976,,,
6977,,,
6978,,,
6979,,,
6980,,,
6981,,,
6982,,,
6983,,,
6984,,,
6985,,,
6986,,,
6987,,,
6988,,,
6989,,,
6990,,,
6991,,,
6992,,,
6993,,,
6994,,,
6995,,,
6996,,,
6997,,,
6998,,,
6999,,,

==> results/ablation/poisson_2d_square.csv <==
iterations,SOR,GeoDeepONet-SOR,DeepONet-SOR
0,1,1,1
1,0.998311061,0.998311061,0.998311061
2,0.996641073,0.996641073,0.996641073
3,0.994988935,0.994988935,0.994988935
4,0.99335379,0.99335379,0.99335379
5,0.991734884,0.991734884,0.991734884
6,0.990131536,0.990131536,0.990131536
7,0.988543118,0.988543118,0.988543118
8,0.986969051,0.986969051,0.986969051
9,0.985408791,0.985408791,0.985408791
10,0.983861831,0.983861831,0.983861831
11,0.982327693,0.982327693,0.982327693
12,0.980805927,0.980805927,0.980805927
13,0.979296108,0.979296108,0.979296108
14,0.977797834,0.977797834,0.977797834
15,0.976310724,0.976310724,0.976310724
16,0.974834415,0.974834415,0.974834415
17,0.973368563,0.973368563,0.973368563
18,0.971912842,0.971912842,0.971912842
19,0.970466939,0.970466939,0.970466939
20,0.969030558,0.969030558,0.969030558
21,0.967603415,0.967603415,0.967603415
22,0.966185239,0.966185239,0.966185239
23,0.964775772,0.964775772,0.964775772
24,0.963374766,0.963374766,0.963374766
25,0.961981984,0.961981984,0.961981984
26,0.960597201,0.960597201,0.960597201
27,0.959220199,0.959220199,0.959220199
28,0.957850769,0.957850769,0.957850769
29,0.956488714,0.956488714,0.956488714
30,0.95513384,0.95513384,0.95513384
31,0.953785964,0.953785964,0.953785964
32,0.95244491,0.95244491,0.95244491
33,0.951110509,0.951110509,0.951110509
34,0.949782596,0.949782596,0.949782596
35,0.948461016,0.948461016,0.948461016
36,0.947145618,0.947145618,0.947145618
37,0.945836256,0.945836256,0.945836256
38,0.944532791,0.944532791,0.944532791
39,0.943235088,0.943235088,0.943235088
40,0.941943017,0.941943017,0.941943017
41,0.940656454,0.940656454,0.940656454
42,0.939375278,0.939375278,0.939375278
43,0.938099372,0.938099372,0.938099372
44,0.936828625,0.936828625,0.936828625
45,0.935562929,0.935562929,0.935562929
46,0.934302178,0.934302178,0.934302178
47,0.933046273,0.933046273,0.933046273
48,0.931795115,0.931795115,0.931795115
49,0.930548611,0.930548611,0.930548611
50,0.929306669,0.929306669,0.929306669
51,0.928069202,0.928069202,0.928069202
52,0.926836125,0.926836125,0.926836125
53,0.925607355,0.925607355,0.925607355
54,0.924382812,0.924382812,0.924382812
55,0.92316242,0.92316242,0.92316242
56,0.921946104,0.921946104,0.921946104
57,0.920733792,0.920733792,0.920733792
58,0.919525414,0.919525414,0.919525414
59,0.918320901,0.918320901,0.918320901
60,0.91712019,0.91712019,0.91712019
61,0.915923215,0.915923215,0.915923215
62,0.914729915,0.914729915,0.914729915
63,0.913540231,0.913540231,0.913540231
64,0.912354104,0.912354104,0.912354104
65,0.911171478,0.911171478,0.911171478
66,0.909992299,0.909992299,0.909992299
67,0.908816513,0.908816513,0.908816513
68,0.90764407,0.90764407,0.90764407
69,0.906474918,0.906474918,0.906474918
70,0.90530901,0.90530901,0.90530901
71,0.904146298,0.904146298,0.904146298
72,0.902986737,0.902986737,0.902986737
73,0.901830283,0.901830283,0.901830283
74,0.900676891,0.900676891,0.900676891
75,0.899526521,0.899526521,0.899526521
76,0.89837913,0.89837913,0.89837913
77,0.89723468,0.89723468,0.89723468
78,0.896093132,0.896093132,0.896093132
79,0.894954448,0.894954448,0.894954448
80,0.893818592,0.893818592,0.893818592
81,0.892685527,0.892685527,0.892685527
82,0.89155522,0.89155522,0.89155522
83,0.890427636,0.890427636,0.890427636
84,0.889302743,0.889302743,0.889302743
85,0.888180508,0.888180508,0.888180508
86,0.887060901,0.887060901,0.887060901
87,0.885943891,0.885943891,0.885943891
88,0.884829449,0.884829449,0.884829449
89,0.883717545,0.883717545,0.883717545
90,0.882608151,0.882608151,0.882608151
91,0.881501241,0.881501241,0.881501241
92,0.880396787,0.880396787,0.880396787
93,0.879294763,0.879294763,0.879294763
94,0.878195143,0.878195143,0.878195143
95,0.877097904,0.877097904,0.877097904
96,0.876003021,0.876003021,0.876003021
97,0.874910469,0.874910469,0.874910469
98,0.873820226,0.873820226,0.873820226
99,0.87273227,0.87273227,0.87273227
100,0.871646578,0.358403895,0.029060261
101,0.870563129,0.357327254,0.028691458
102,0.869481901,0.356460959,0.028337625
103,0.868402875,0.355638535,0.027997361
104,0.86732603,0.354844061,0.027669608
105,0.866251347,0.354070723,0.027353479
106,0.865178807,0.353314745,0.027048204
107,0.86410839,0.352573702,0.026753103
108,0.863040079,0.351845881,0.026467567
109,0.861973855,0.351129995,0.026191047
110,0.860909701,0.350425029,0.025923042
111,0.8598476,0.349730159,0.025663096
112,0.858787536,0.349044695,0.025410792
113,0.857729491,0.348368054,0.025165745
114,0.856673449,0.347699727,0.024927597
115,0.855619396,0.347039271,0.02469602
116,0.854567315,0.346386293,0.024470708
117,0.853517192,0.345740442,0.024251375
118,0.852469012,0.3451014,0.024037756
119,0.85142276,0.34446888,0.023829603
120,0.850378422,0.343842621,0.023626682
121,0.849335984,0.343222379,0.023428777
122,0.848295433,0.342607935,0.023235682
123,0.847256755,0.341999081,0.023047205
124,0.846219938,0.341395626,0.022863164
125,0.845184968,0.340797391,0.022683389
126,0.844151834,0.34020421,0.022507717
127,0.843120522,0.339615926,0.022335997
128,0.84209102,0.33903239,0.022168084
129,0.841063318,0.338453464,0.02200384
130,0.840037402,0.337879015,0.021843137
131,0.839013263,0.33730892,0.02168585
132,0.837990888,0.336743059,0.021531863
133,0.836970266,0.33618132,0.021381065
134,0.835951388,0.335623597,0.021233349
135,0.834934242,0.335069786,0.021088614
136,0.833918817,0.334519791,0.020946764
137,0.832905105,0.333973519,0.020807708
138,0.831893094,0.333430879,0.020671356
139,0.830882776,0.332891787,0.020537627
140,0.829874139,0.332356161,0.020406438
141,0.828867175,0.331823922,0.020277714
142,0.827861875,0.331294994,0.020151381
143,0.826858229,0.330769305,0.020027368
144,0.825856228,0.330246785,0.019905608
145,0.824855864,0.329727366,0.019786036
146,0.823857128,0.329210983,0.01966859
147,0.82286001,0.328697575,0.01955321
148,0.821864504,0.328187079,0.019439839
149,0.820870599,0.327679438,0.019328421
150,0.81987829,0.327174595,0.019218903
151,0.818887566,0.326672496,0.019111235
152,0.817898421,0.326173087,0.019005366
153,0.816910847,0.325676318,0.018901249
154,0.815924836,0.325182139,0.01879884
155,0.814940381,0.324690503,0.018698092
156,0.813957473,0.324201361,0.018598965
157,0.812976107,0.32371467,0.018501417
158,0.811996274,0.323230385,0.018405408
159,0.811017968,0.322748465,0.018310899
160,0.810041182,0.322268867,0.018217855
161,0.809065908,0.321791552,0.018126239
162,0.808092141,0.32131648,0.018036017
163,0.807119873,0.320843614,0.017947154
164,0.806149098,0.320372917,0.01785962
165,0.80517981,0.319904353,0.017773382
166,0.804212002,0.319437887,0.01768841
167,0.803245667,0.318973485,0.017604674
168,0.802280801,0.318511115,0.017522147
169,0.801317396,0.318050743,0.017440801
170,0.800355446,0.317592339,0.017360609
171,0.799394947,0.317135872,0.017281544
172,0.798435891,0.316681313,0.017203582
173,0.797478273,0.316228631,0.017126699
174,0.796522088,0.3157778,0.017050871
175,0.795567329,0.315328791,0.016976074
176,0.794613992,0.314881577,0.016902287
177,0.79366207,0.314436132,0.016829487
178,0.792711559,0.313992431,0.016757655
179,0.791762453,0.313550448,0.016686768
180,0.790814747,0.313110159,0.016616808
181,0.789868436,0.31267154,0.016547754
182,0.788923514,0.312234568,0.016479589
183,0.787979976,0.311799219,0.016412294
184,0.787037819,0.311365472,0.016345851
185,0.786097035,0.310933305,0.016280243
186,0.785157622,0.310502696,0.016215453
187,0.784219573,0.310073625,0.016151465
188,0.783282885,0.309646071,0.016088262
189,0.782347552,0.309220014,0.016025829
190,0.781413569,0.308795436,0.015964151
191,0.780480934,0.308372316,0.015903214
192,0.779549639,0.307950637,0.015843002
193,0.778619682,0.307530379,0.015783502
194,0.777691058,0.307111526,0.015724701
195,0.776763763,0.306694059,0.015666584
196,0.775837791,0.306277962,0.01560914
197,0.77491314,0.305863218,0.015552355
198,0.773989804,0.30544981,0.015496216
199,0.773067779,0.305037722,0.015440713
200,0.772147062,0.141932487,0.004051232
201,0.771227648,0.141313666,0.004020931
202,0.770309533,0.140908806,0.003991608
203,0.769392714,0.140538135,0.003963158
204,0.768477185,0.140187761,0.003935515
205,0.767562944,0.139851825,0.003908629
206,0.766649986,0.139527148,0.003882455
207,0.765738308,0.139211747,0.003856955
208,0.764827906,0.138904267,0.003832094
209,0.763918776,0.138603721,0.003807841
210,0.763010914,0.138309354,0.003784168
211,0.762104316,0.138020574,0.003761046
212,0.76119898,0.137736897,0.003738453
213,0.760294901,0.137457922,0.003716364
214,0.759392076,0.137183313,0.003694759
215,0.758490501,0.136912777,0.003673618
216,0.757590172,0.136646063,0.003652921
217,0.756691087,0.136382949,0.003632652
218,0.755793242,0.136123238,0.003612792
219,0.754896633,0.135866755,0.003593328
220,0.754001257,0.13561334,0.003574243
221,0.753107111,0.135362849,0.003555524
222,0.752214191,0.135115153,0.003537156
223,0.751322494,0.134870131,0.003519129
224,0.750432017,0.134627673,0.003501428
225,0.749542757,0.134387676,0.003484044
226,0.74865471,0.134150046,0.003466964
227,0.747767873,0.133914695,0.003450179
228,0.746882243,0.133681541,0.003433679
229,0.745997817,0.133450507,0.003417453
230,0.745114592,0.133221521,0.003401494
231,0.744232565,0.132994515,0.003385792
232,0.743351732,0.132769426,0.003370338
233,0.742472092,0.132546193,0.003355127
234,0.74159364,0.13232476,0.003340148
235,0.740716373,0.132105072,0.003325396
236,0.73984029,0.131887078,0.003310863
237,0.738965386,0.13167073,0.003296543
238,0.73809166,0.131455981,0.003282429
239,0.737219107,0.131242788,0.003268516
240,0.736347726,0.131031109,0.003254796
241,0.735477514,0.130820903,0.003241266
242,0.734608467,0.130612132,0.003227918
243,0.733740583,0.130404759,0.003214748
244,0.732873859,0.13019875,0.003201751
245,0.732008292,0.129994071,0.003188923
246,0.73114388,0.12979069,0.003176258
247,0.73028062,0.129588575,0.003163752
248,0.72941851,0.129387698,0.0031514
249,0.728557546,0.129188029,0.0031392
250,0.727697725,0.128989541,0.003127146
251,0.726839047,0.128792208,0.003115234
252,0.725981507,0.128596004,0.003103462
253,0.725125103,0.128400904,0.003091826
254,0.724269833,0.128206885,0.003080321
255,0.723415694,0.128013925,0.003068945
256,0.722562683,0.127822,0.003057695
257,0.721710799,0.12763109,0.003046568
258,0.720860038,0.127441175,0.00303556
259,0.720010398,0.127252233,0.003024668
260,0.719161876,0.127064247,0.003013891
261,0.718314471,0.126877197,0.003003225
262,0.717468179,0.126691066,0.002992667
263,0.716622999,0.126505835,0.002982216
264,0.715778928,0.126321488,0.002971868
265,0.714935963,0.126138009,0.002961622
266,0.714094102,0.125955382,0.002951475
267,0.713253343,0.125773591,0.002941425
268,0.712413684,0.125592621,0.00293147
269,0.711575121,0.125412458,0.002921607
270,0.710737653,0.125233087,0.002911835
271,0.709901278,0.125054496,0.002902153
272,0.709065994,0.12487667,0.002892557
273,0.708231797,0.124699596,0.002883047
274,0.707398686,0.124523263,0.00287362
275,0.706566658,0.124347658,0.002864274
276,0.705735711,0.124172769,0.002855009
277,0.704905844,0.123998584,0.002845823
278,0.704077054,0.123825092,0.002836714
279,0.703249338,0.123652282,0.00282768
280,0.702422694,0.123480144,0.002818721
281,0.701597121,0.123308667,0.002809834
282,0.700772616,0.123137841,0.002801018
283,0.699949177,0.122967655,0.002792273
284,0.699126802,0.122798102,0.002783596
285,0.698305489,0.12262917,0.002774987
286,0.697485236,0.122460851,0.002766445
287,0.69666604,0.122293136,0.002757967
288,0.6958479,0.122126017,0.002749554
289,0.695030813,0.121959484,0.002741203
290,0.694214777,0.121793529,0.002732914
291,0.693399791,0.121628145,0.002724686
292,0.692585852,0.121463324,0.002716518
293,0.691772959,0.121299057,0.002708408
294,0.690961109,0.121135337,0.002700356
295,0.6901503,0.120972157,0.002692362
296,0.68934053,0.12080951,0.002684423
297,0.688531798,0.120647389,0.002676539
298,0.687724101,0.120485787,0.00266871
299,0.686917437,0.120324696,0.002660933
300,0.686111805,0.057116527,0.001002244
301,0.685307202,0.056893216,0.000997647
302,0.684503627,0.056736855,0.00099319
303,0.683701077,0.056592068,0.000988852
304,0.682899551,0.056454308,0.000984619
305,0.682099047,0.05632164,0.000980483
306,0.681299563,0.056193007,0.000976437
307,0.680501097,0.056067745,0.000972473
308,0.679703647,0.055945392,0.000968587
309,0.678907211,0.055825612,0.000964774
310,0.678111788,0.055708144,0.00096103
311,0.677317375,0.055592782,0.000957352
312,0.676523971,0.055479355,0.000953735
313,0.675731574,0.055367723,0.000950177
314,0.674940182,0.055257763,0.000946674
315,0.674149793,0.055149373,0.000943226
316,0.673360406,0.05504246,0.000939828
317,0.672572018,0.054936942,0.00093648
318,0.671784628,0.054832749,0.000933178
319,0.670998234,0.054729815,0.000929922
320,0.670212835,0.054628081,0.000926709
321,0.669428428,0.054527494,0.000923538
322,0.668645011,0.054428004,0.000920407
323,0.667862584,0.054329566,0.000917315
324,0.667081144,0.054232138,0.00091426
325,0.666300689,0.054135681,0.000911242
326,0.665521219,0.054040159,0.00090826
327,0.66474273,0.05394554,0.000905311
328,0.663965222,0.05385179,0.000902395
329,0.663188692,0.05375888,0.000899511
330,0.662413139,0.053666783,0.000896658
331,0.661638562,0.053575472,0.000893836
332,0.660864958,0.053484922,0.000891042
333,0.660092325,0.05339511,0.000888277
334,0.659320663,0.053306014,0.00088554
335,0.65854997,0.053217613,0.00088283
336,0.657780243,0.053129886,0.000880147
337,0.657011482,0.053042814,0.000877489
338,0.656243684,0.05295638,0.000874855
339,0.655476848,0.052870566,0.000872247
340,0.654710973,0.052785355,0.000869662
341,0.653946056,0.052700731,0.0008671
342,0.653182096,0.05261668,0.000864562
343,0.652419091,0.052533187,0.000862045
344,0.65165704,0.052450238,0.00085955
345,0.650895942,0.052367819,0.000857076
346,0.650135794,0.052285919,0.000854624
347,0.649376595,0.052204524,0.000852191
348,0.648618343,0.052123622,0.000849779
349,0.647861038,0.052043203,0.000847386
350,0.647104676,0.051963256,0.000845012
351,0.646349258,0.051883769,0.000842657
352,0.64559478,0.051804733,0.00084032
353,0.644841242,0.051726139,0.000838001
354,0.644088642,0.051647975,0.0008357
355,0.643336979,0.051570234,0.000833417
356,0.64258625,0.051492907,0.00083115
357,0.641836455,0.051415985,0.0008289
358,0.641087592,0.051339459,0.000826667
359,0.640339659,0.051263323,0.00082445
360,0.639592655,0.051187567,0.000822249
361,0.638846579,0.051112186,0.000820063
362,0.638101428,0.051037171,0.000817893
363,0.637357202,0.050962515,0.000815738
364,0.636613898,0.050888213,0.000813598
365,0.635871516,0.050814257,0.000811472
366,0.635130053,0.05074064,0.000809361
367,0.634389509,0.050667357,0.000807264
368,0.633649882,0.050594403,0.000805181
369,0.63291117,0.05052177,0.000803112
370,0.632173372,0.050449453,0.000801056
371,0.631436487,0.050377447,0.000799014
372,0.630700512,0.050305747,0.000796984
373,0.629965448,0.050234347,0.000794968
374,0.629231291,0.050163242,0.000792965
375,0.628498041,0.050092427,0.000790974
376,0.627765697,0.050021899,0.000788995
377,0.627034256,0.049951651,0.000787029
378,0.626303717,0.04988168,0.000785075
379,0.62557408,0.049811981,0.000783133
380,0.624845342,0.04974255,0.000781202
381,0.624117502,0.049673383,0.000779283
382,0.623390559,0.049604475,0.000777376
383,0.622664511,0.049535823,0.00077548
384,0.621939358,0.049467423,0.000773595
385,0.621215096,0.049399272,0.000771721
386,0.620491726,0.049331364,0.000769858
387,0.619769246,0.049263698,0.000768005
388,0.619047654,0.04919627,0.000766164
389,0.618326949,0.049129075,0.000764332
390,0.617607129,0.049062111,0.000762512
391,0.616888194,0.048995375,0.000760701
392,0.616170142,0.048928864,0.000758901
393,0.615452971,0.048862574,0.00075711
394,0.61473668,0.048796502,0.000755329
395,0.614021268,0.048730646,0.000753559
396,0.613306734,0.048665002,0.000751797
397,0.612593075,0.048599569,0.000750046
398,0.611880292,0.048534342,0.000748304
399,0.611168382,0.04846932,0.000746571
400,0.610457344,0.023110824,0.000209602
401,0.609747176,0.023021644,0.000208479
402,0.609037878,0.022958572,0.00020739
403,0.608329448,0.022900192,0.00020633
404,0.607621885,0.022844668,0.000205296
405,0.606915188,0.022791214,0.000204286
406,0.606209354,0.0227394,0.000203298
407,0.605504384,0.022688953,0.000202331
408,0.604800275,0.022639687,0.000201383
409,0.604097026,0.022591462,0.000200453
410,0.603394636,0.022544173,0.00019954
411,0.602693104,0.022497735,0.000198644
412,0.601992428,0.022452078,0.000197764
413,0.601292607,0.022407145,0.000196898
414,0.60059364,0.022362887,0.000196047
415,0.599895525,0.022319261,0.00019521
416,0.599198262,0.022276229,0.000194385
417,0.598501849,0.022233758,0.000193573
418,0.597806284,0.022191819,0.000192773
419,0.597111567,0.022150387,0.000191985
420,0.596417696,0.022109435,0.000191208
421,0.59572467,0.022068944,0.000190442
422,0.595032488,0.022028892,0.000189686
423,0.594341148,0.021989262,0.00018894
424,0.593650649,0.021950036,0.000188205
425,0.59296099,0.021911199,0.000187478
426,0.59227217,0.021872737,0.000186761
427,0.591584187,0.021834634,0.000186053
428,0.590897041,0.02179688,0.000185353
429,0.590210729,0.021759461,0.000184662
430,0.589525252,0.021722367,0.000183978
431,0.588840606,0.021685587,0.000183303
432,0.588156792,0.02164911,0.000182635
433,0.587473809,0.021612928,0.000181975
434,0.586791654,0.021577031,0.000181323
435,0.586110326,0.021541412,0.000180677
436,0.585429825,0.021506061,0.000180038
437,0.58475015,0.021470971,0.000179406
438,0.584071298,0.021436135,0.000178781
439,0.583393269,0.021401547,0.000178162
440,0.582716062,0.021367198,0.000177549
441,0.582039676,0.021333084,0.000176942
442,0.581364108,0.021299197,0.000176341
443,0.580689359,0.021265532,0.000175746
444,0.580015427,0.021232084,0.000175157
445,0.57934231,0.021198847,0.000174574
446,0.578670008,0.021165816,0.000173996
447,0.577998519,0.021132986,0.000173423
448,0.577327843,0.021100353,0.000172855
449,0.576657977,0.021067911,0.000172293
450,0.575988921,0.021035657,0.000171735
451,0.575320674,0.021003586,0.000171183
452,0.574653235,0.020971694,0.000170635
453,0.573986602,0.020939977,0.000170092
454,0.573320774,0.020908432,0.000169553
455,0.57265575,0.020877055,0.000169019
456,0.571991529,0.020845842,0.00016849
457,0.57132811,0.02081479,0.000167964
458,0.570665491,0.020783896,0.000167443
459,0.570003672,0.020753157,0.000166927
460,0.569342651,0.020722569,0.000166414
461,0.568682428,0.020692129,0.000165905
462,0.568023,0.020661835,0.000165401
463,0.567364368,0.020631684,0.0001649
464,0.566706529,0.020601673,0.000164403
465,0.566049483,0.0205718,0.00016391
466,0.565393229,0.020542062,0.00016342
467,0.564737765,0.020512456,0.000162934
468,0.56408309,0.020482981,0.000162452
469,0.563429203,0.020453633,0.000161973
470,0.562776104,0.020424412,0.000161498
471,0.562123791,0.020395313,0.000161026
472,0.561472262,0.020366337,0.000160557
473,0.560821517,0.020337479,0.000160092
474,0.560171555,0.020308739,0.000159629
475,0.559522375,0.020280114,0.000159171
476,0.558873975,0.020251603,0.000158715
477,0.558226354,0.020223204,0.000158262
478,0.557579512,0.020194915,0.000157812
479,0.556933447,0.020166733,0.000157365
480,0.556288158,0.020138659,0.000156922
481,0.555643644,0.020110689,0.000156481
482,0.554999904,0.020082823,0.000156043
483,0.554356937,0.020055058,0.000155607
484,0.553714742,0.020027393,0.000155175
485,0.553073317,0.019999828,0.000154745
486,0.552432662,0.019972359,0.000154318
487,0.551792776,0.019944987,0.000153894
488,0.551153657,0.019917709,0.000153472
489,0.550515305,0.019890524,0.000153053
490,0.549877718,0.019863431,0.000152636
491,0.549240895,0.019836429,0.000152222
492,0.548604836,0.019809516,0.000151811
493,0.547969539,0.019782691,0.000151402
494,0.547335003,0.019755954,0.000150995
495,0.546701227,0.019729302,0.000150591
496,0.54606821,0.019702735,0.000150189
497,0.545435951,0.019676251,0.000149789
498,0.544804449,0.01964985,0.000149392
499,0.544173703,0.019623531,0.000148997
500,0.543543712,0.009363315,5.02E-05
501,0.542914475,0.009327418,4.99E-05
502,0.542285991,0.009301938,4.97E-05
503,0.541658258,0.009278359,4.95E-05
504,0.541031276,0.009255939,4.93E-05
505,0.540405044,0.009234359,4.91E-05
506,0.539779561,0.009213443,4.89E-05
507,0.539154825,0.009193082,4.87E-05
508,0.538530836,0.009173198,4.85E-05
509,0.537907592,0.009153736,4.83E-05
510,0.537285093,0.009134653,4.81E-05
511,0.536663338,0.009115913,4.80E-05
512,0.536042325,0.009097489,4.78E-05
513,0.535422054,0.009079357,4.76E-05
514,0.534802523,0.009061497,4.74E-05
515,0.534183732,0.009043892,4.73E-05
516,0.53356568,0.009026527,4.71E-05
517,0.532948365,0.009009388,4.70E-05
518,0.532331786,0.008992463,4.68E-05
519,0.531715944,0.008975742,4.66E-05
520,0.531100835,0.008959214,4.65E-05
521,0.53048646,0.008942871,4.63E-05
522,0.529872818,0.008926705,4.62E-05
523,0.529259908,0.008910709,4.60E-05
524,0.528647727,0.008894875,4.59E-05
525,0.528036277,0.008879197,4.57E-05
526,0.527425555,0.008863669,4.56E-05
527,0.526815561,0.008848286,4.54E-05
528,0.526206293,0.008833043,4.53E-05
529,0.525597751,0.008817934,4.51E-05
530,0.524989934,0.008802955,4.50E-05
531,0.52438284,0.008788102,4.49E-05
532,0.52377647,0.008773371,4.47E-05
533,0.52317082,0.008758758,4.46E-05
534,0.522565892,0.00874426,4.45E-05
535,0.521961684,0.008729872,4.43E-05
536,0.521358194,0.008715592,4.42E-05
537,0.520755423,0.008701416,4.41E-05
538,0.520153368,0.008687343,4.39E-05
539,0.519552029,0.008673368,4.38E-05
540,0.518951405,0.008659489,4.37E-05
541,0.518351496,0.008645704,4.36E-05
542,0.517752299,0.00863201,4.34E-05
543,0.517153815,0.008618405,4.33E-05
544,0.516556042,0.008604886,4.32E-05
545,0.515958979,0.008591452,4.31E-05
546,0.515362625,0.008578101,4.30E-05
547,0.51476698,0.008564829,4.28E-05
548,0.514172042,0.008551637,4.27E-05
549,0.513577811,0.008538521,4.26E-05
550,0.512984285,0.00852548,4.25E-05
551,0.512391464,0.008512512,4.24E-05
552,0.511799347,0.008499616,4.23E-05
553,0.511207932,0.00848679,4.21E-05
554,0.510617219,0.008474033,4.20E-05
555,0.510027207,0.008461343,4.19E-05
556,0.509437895,0.008448718,4.18E-05
557,0.508849282,0.008436158,4.17E-05
558,0.508261367,0.008423661,4.16E-05
559,0.50767415,0.008411225,4.15E-05
560,0.507087628,0.008398851,4.14E-05
561,0.506501802,0.008386535,4.13E-05
562,0.50591667,0.008374278,4.12E-05
563,0.505332232,0.008362078,4.11E-05
564,0.504748487,0.008349934,4.10E-05
565,0.504165433,0.008337845,4.09E-05
566,0.50358307,0.008325811,4.08E-05
567,0.503001396,0.008313829,4.06E-05
568,0.502420412,0.008301899,4.05E-05
569,0.501840116,0.00829002,4.04E-05
570,0.501260506,0.008278192,4.03E-05
571,0.500681584,0.008266413,4.02E-05
572,0.500103346,0.008254683,4.01E-05
573,0.499525793,0.008243,4.01E-05
574,0.498948923,0.008231364,4.00E-05
575,0.498372736,0.008219775,3.99E-05
576,0.497797231,0.008208231,3.98E-05
577,0.497222407,0.008196732,3.97E-05
578,0.496648262,0.008185276,3.96E-05
579,0.496074797,0.008173864,3.95E-05
580,0.49550201,0.008162495,3.94E-05
581,0.4949299,0.008151167,3.93E-05
582,0.494358467,0.008139881,3.92E-05
583,0.493787709,0.008128636,3.91E-05
584,0.493217626,0.008117431,3.90E-05
585,0.492648217,0.008106265,3.89E-05
586,0.49207948,0.008095139,3.88E-05
587,0.491511416,0.00808405,3.87E-05
588,0.490944023,0.008073,3.86E-05
589,0.4903773,0.008061987,3.86E-05
590,0.489811246,0.008051011,3.85E-05
591,0.489245861,0.008040071,3.84E-05
592,0.488681144,0.008029167,3.83E-05
593,0.488117093,0.008018298,3.82E-05
594,0.487553708,0.008007464,3.81E-05
595,0.486990989,0.007996665,3.80E-05
596,0.486428933,0.0079859,3.79E-05
597,0.485867541,0.007975168,3.79E-05
598,0.485306812,0.007964469,3.78E-05
599,0.484746744,0.007953803,3.77E-05
600,0.484187337,0.003796302,1.05E-05
601,0.48362859,0.003781801,1.04E-05
602,0.483070502,0.003771489,1.03E-05
603,0.482513072,0.003761946,1.03E-05
604,0.481956299,0.003752873,1.02E-05
605,0.481400183,0.003744139,1.02E-05
606,0.480844723,0.003735675,1.01E-05
607,0.480289917,0.003727436,1.01E-05
608,0.479735766,0.00371939,1.01E-05
609,0.479182267,0.003711514,1.00E-05
610,0.478629421,0.003703792,9.96E-06
611,0.478077227,0.003696208,9.92E-06
612,0.477525683,0.003688753,9.88E-06
613,0.476974789,0.003681416,9.84E-06
614,0.476424543,0.003674188,9.79E-06
615,0.475874946,0.003667064,9.75E-06
616,0.475325996,0.003660037,9.71E-06
617,0.474777693,0.003653101,9.67E-06
618,0.474230035,0.003646251,9.63E-06
619,0.473683022,0.003639484,9.60E-06
620,0.473136653,0.003632795,9.56E-06
621,0.472590928,0.003626181,9.52E-06
622,0.472045844,0.003619638,9.48E-06
623,0.471501402,0.003613164,9.45E-06
624,0.470957601,0.003606755,9.41E-06
625,0.470414439,0.003600409,9.38E-06
626,0.469871917,0.003594124,9.34E-06
627,0.469330033,0.003587897,9.31E-06
628,0.468788786,0.003581726,9.27E-06
629,0.468248176,0.00357561,9.24E-06
630,0.467708201,0.003569547,9.21E-06
631,0.467168862,0.003563534,9.17E-06
632,0.466630156,0.00355757,9.14E-06
633,0.466092084,0.003551653,9.11E-06
634,0.465554645,0.003545783,9.08E-06
635,0.465017837,0.003539958,9.05E-06
636,0.464481661,0.003534176,9.02E-06
637,0.463946114,0.003528436,8.99E-06
638,0.463411197,0.003522737,8.95E-06
639,0.462876908,0.003517078,8.92E-06
640,0.462343247,0.003511458,8.90E-06
641,0.461810213,0.003505875,8.87E-06
642,0.461277805,0.003500329,8.84E-06
643,0.460746023,0.003494819,8.81E-06
644,0.460214865,0.003489344,8.78E-06
645,0.45968433,0.003483903,8.75E-06
646,0.459154419,0.003478495,8.72E-06
647,0.45862513,0.00347312,8.69E-06
648,0.458096462,0.003467776,8.67E-06
649,0.457568415,0.003462463,8.64E-06
650,0.457040988,0.00345718,8.61E-06
651,0.45651418,0.003451927,8.59E-06
652,0.45598799,0.003446702,8.56E-06
653,0.455462417,0.003441506,8.53E-06
654,0.454937461,0.003436338,8.51E-06
655,0.454413121,0.003431196,8.48E-06
656,0.453889396,0.003426081,8.46E-06
657,0.453366286,0.003420992,8.43E-06
658,0.452843789,0.003415928,8.40E-06
659,0.452321905,0.00341089,8.38E-06
660,0.451800633,0.003405875,8.35E-06
661,0.451279972,0.003400885,8.33E-06
662,0.450759922,0.003395918,8.30E-06
663,0.450240481,0.003390973,8.28E-06
664,0.44972165,0.003386052,8.26E-06
665,0.449203426,0.003381153,8.23E-06
666,0.44868581,0.003376275,8.21E-06
667,0.448168801,0.003371419,8.19E-06
668,0.447652397,0.003366584,8.16E-06
669,0.447136599,0.003361769,8.14E-06
670,0.446621405,0.003356975,8.12E-06
671,0.446106815,0.0033522,8.09E-06
672,0.445592827,0.003347445,8.07E-06
673,0.445079442,0.00334271,8.05E-06
674,0.444566657,0.003337993,8.02E-06
675,0.444054474,0.003333295,8.00E-06
676,0.44354289,0.003328615,7.98E-06
677,0.443031906,0.003323953,7.96E-06
678,0.442521519,0.003319309,7.94E-06
679,0.442011731,0.003314683,7.91E-06
680,0.441502539,0.003310073,7.89E-06
681,0.440993943,0.003305481,7.87E-06
682,0.440485943,0.003300905,7.85E-06
683,0.439978537,0.003296346,7.83E-06
684,0.439471725,0.003291802,7.81E-06
685,0.438965506,0.003287275,7.79E-06
686,0.43845988,0.003282763,7.77E-06
687,0.437954845,0.003278267,7.75E-06
688,0.437450401,0.003273786,7.72E-06
689,0.436946547,0.003269321,7.70E-06
690,0.436443282,0.00326487,7.68E-06
691,0.435940607,0.003260434,7.66E-06
692,0.435438519,0.003256012,7.64E-06
693,0.434937018,0.003251604,7.62E-06
694,0.434436104,0.003247211,7.60E-06
695,0.433935776,0.003242831,7.58E-06
696,0.433436032,0.003238465,7.56E-06
697,0.432936873,0.003234113,7.55E-06
698,0.432438298,0.003229774,7.53E-06
699,0.431940305,0.003225448,7.51E-06
700,0.431442895,0.001539878,2.46E-06
701,0.430946066,0.001534004,2.45E-06
702,0.430449817,0.001529825,2.44E-06
703,0.429954149,0.001525956,2.42E-06
704,0.429459059,0.001522278,2.41E-06
705,0.428964548,0.001518738,2.40E-06
706,0.428470615,0.001515307,2.40E-06
707,0.427977259,0.001511966,2.39E-06
708,0.42748448,0.001508704,2.38E-06
709,0.426992276,0.001505512,2.37E-06
710,0.426500647,0.001502381,2.36E-06
711,0.426009592,0.001499307,2.35E-06
712,0.42551911,0.001496285,2.34E-06
713,0.425029202,0.00149331,2.33E-06
714,0.424539865,0.00149038,2.32E-06
715,0.4240511,0.001487492,2.32E-06
716,0.423562906,0.001484643,2.31E-06
717,0.423075281,0.001481831,2.30E-06
718,0.422588226,0.001479054,2.29E-06
719,0.422101739,0.001476311,2.28E-06
720,0.42161582,0.001473599,2.28E-06
721,0.421130469,0.001470917,2.27E-06
722,0.420645683,0.001468265,2.26E-06
723,0.420161464,0.00146564,2.25E-06
724,0.419677809,0.001463042,2.25E-06
725,0.419194719,0.001460469,2.24E-06
726,0.418712193,0.00145792,2.23E-06
727,0.418230229,0.001455396,2.23E-06
728,0.417748828,0.001452894,2.22E-06
729,0.417267988,0.001450414,2.21E-06
730,0.416787709,0.001447956,2.20E-06
731,0.41630799,0.001445518,2.20E-06
732,0.415828831,0.001443099,2.19E-06
733,0.415350231,0.0014407,2.18E-06
734,0.414872189,0.00143832,2.18E-06
735,0.414394704,0.001435958,2.17E-06
736,0.413917776,0.001433614,2.17E-06
737,0.413441403,0.001431286,2.16E-06
738,0.412965587,0.001428975,2.15E-06
739,0.412490325,0.001426681,2.15E-06
740,0.412015617,0.001424401,2.14E-06
741,0.411541462,0.001422138,2.13E-06
742,0.41106786,0.001419889,2.13E-06
743,0.41059481,0.001417654,2.12E-06
744,0.410122311,0.001415434,2.12E-06
745,0.409650363,0.001413227,2.11E-06
746,0.409178964,0.001411034,2.10E-06
747,0.408708115,0.001408854,2.10E-06
748,0.408237815,0.001406687,2.09E-06
749,0.407768062,0.001404532,2.09E-06
750,0.407298857,0.00140239,2.08E-06
751,0.406830198,0.001400259,2.08E-06
752,0.406362086,0.00139814,2.07E-06
753,0.405894518,0.001396033,2.06E-06
754,0.405427495,0.001393937,2.06E-06
755,0.404961016,0.001391851,2.05E-06
756,0.40449508,0.001389777,2.05E-06
757,0.404029687,0.001387713,2.04E-06
758,0.403564835,0.001385659,2.04E-06
759,0.403100525,0.001383615,2.03E-06
760,0.402636755,0.001381581,2.03E-06
761,0.402173526,0.001379557,2.02E-06
762,0.401710835,0.001377542,2.02E-06
763,0.401248683,0.001375537,2.01E-06
764,0.400787069,0.00137354,2.01E-06
765,0.400325993,0.001371553,2.00E-06
766,0.399865452,0.001369574,2.00E-06
767,0.399405448,0.001367605,1.99E-06
768,0.39894598,0.001365643,1.99E-06
769,0.398487045,0.00136369,1.98E-06
770,0.398028645,0.001361745,1.98E-06
771,0.397570779,0.001359808,1.97E-06
772,0.397113444,0.00135788,1.97E-06
773,0.396656642,0.001355958,1.96E-06
774,0.396200372,0.001354045,1.96E-06
775,0.395744632,0.001352139,1.95E-06
776,0.395289422,0.00135024,1.95E-06
777,0.394834742,0.001348349,1.94E-06
778,0.39438059,0.001346465,1.94E-06
779,0.393926967,0.001344588,1.93E-06
780,0.393473871,0.001342718,1.93E-06
781,0.393021303,0.001340855,1.92E-06
782,0.39256926,0.001338999,1.92E-06
783,0.392117743,0.001337149,1.92E-06
784,0.391666751,0.001335305,1.91E-06
785,0.391216283,0.001333469,1.91E-06
786,0.390766339,0.001331638,1.90E-06
787,0.390316918,0.001329814,1.90E-06
788,0.38986802,0.001327996,1.89E-06
789,0.389419643,0.001326184,1.89E-06
790,0.388971787,0.001324378,1.89E-06
791,0.388524452,0.001322578,1.88E-06
792,0.388077637,0.001320784,1.88E-06
793,0.387631341,0.001318996,1.87E-06
794,0.387185564,0.001317213,1.87E-06
795,0.386740304,0.001315436,1.86E-06
796,0.386295562,0.001313665,1.86E-06
797,0.385851337,0.001311899,1.86E-06
798,0.385407628,0.001310138,1.85E-06
799,0.384964434,0.001308383,1.85E-06
800,0.384521755,0.000624785,5.12E-07
801,0.384079591,0.000622403,5.09E-07
802,0.38363794,0.000620707,5.07E-07
803,0.383196802,0.000619138,5.04E-07
804,0.382756177,0.000617645,5.02E-07
805,0.382316063,0.000616209,4.99E-07
806,0.38187646,0.000614816,4.97E-07
807,0.381437368,0.000613461,4.94E-07
808,0.380998786,0.000612137,4.92E-07
809,0.380560713,0.000610842,4.90E-07
810,0.380123148,0.000609571,4.88E-07
811,0.379686092,0.000608324,4.86E-07
812,0.379249543,0.000607097,4.84E-07
813,0.378813501,0.00060589,4.81E-07
814,0.378377965,0.000604701,4.79E-07
815,0.377942935,0.000603529,4.77E-07
816,0.37750841,0.000602373,4.75E-07
817,0.377074389,0.000601232,4.74E-07
818,0.376640872,0.000600105,4.72E-07
819,0.376207858,0.000598992,4.70E-07
820,0.375775347,0.000597892,4.68E-07
821,0.375343337,0.000596804,4.66E-07
822,0.374911829,0.000595727,4.64E-07
823,0.374480822,0.000594662,4.63E-07
824,0.374050314,0.000593608,4.61E-07
825,0.373620307,0.000592564,4.59E-07
826,0.373190798,0.00059153,4.57E-07
827,0.372761787,0.000590505,4.56E-07
828,0.372333275,0.00058949,4.54E-07
829,0.371905259,0.000588484,4.52E-07
830,0.37147774,0.000587486,4.51E-07
831,0.371050717,0.000586497,4.49E-07
832,0.370624189,0.000585515,4.48E-07
833,0.370198156,0.000584542,4.46E-07
834,0.369772617,0.000583576,4.44E-07
835,0.369347571,0.000582618,4.43E-07
836,0.368923019,0.000581666,4.41E-07
837,0.368498958,0.000580722,4.40E-07
838,0.36807539,0.000579784,4.38E-07
839,0.367652313,0.000578853,4.37E-07
840,0.367229726,0.000577928,4.35E-07
841,0.366807629,0.000577009,4.34E-07
842,0.366386022,0.000576097,4.33E-07
843,0.365964903,0.00057519,4.31E-07
844,0.365544273,0.000574289,4.30E-07
845,0.365124131,0.000573394,4.28E-07
846,0.364704475,0.000572504,4.27E-07
847,0.364285306,0.000571619,4.26E-07
848,0.363866623,0.000570739,4.24E-07
849,0.363448425,0.000569865,4.23E-07
850,0.363030711,0.000568996,4.22E-07
851,0.362613482,0.000568131,4.20E-07
852,0.362196737,0.000567271,4.19E-07
853,0.361780474,0.000566416,4.18E-07
854,0.361364694,0.000565565,4.16E-07
855,0.360949396,0.000564719,4.15E-07
856,0.360534578,0.000563877,4.14E-07
857,0.360120242,0.000563039,4.13E-07
858,0.359706386,0.000562206,4.11E-07
859,0.359293009,0.000561376,4.10E-07
860,0.358880111,0.000560551,4.09E-07
861,0.358467691,0.00055973,4.08E-07
862,0.358055749,0.000558912,4.07E-07
863,0.357644285,0.000558098,4.05E-07
864,0.357233297,0.000557288,4.04E-07
865,0.356822785,0.000556481,4.03E-07
866,0.356412748,0.000555679,4.02E-07
867,0.356003187,0.000554879,4.01E-07
868,0.3555941,0.000554083,4.00E-07
869,0.355185486,0.00055329,3.98E-07
870,0.354777346,0.000552501,3.97E-07
871,0.354369679,0.000551715,3.96E-07
872,0.353962483,0.000550932,3.95E-07
873,0.35355576,0.000550153,3.94E-07
874,0.353149507,0.000549376,3.93E-07
875,0.352743724,0.000548603,3.92E-07
876,0.352338412,0.000547832,3.91E-07
877,0.351933568,0.000547065,3.90E-07
878,0.351529194,0.0005463,3.89E-07
879,0.351125287,0.000545538,3.88E-07
880,0.350721848,0.000544779,3.86E-07
881,0.350318877,0.000544023,3.85E-07
882,0.349916371,0.00054327,3.84E-07
883,0.349514332,0.000542519,3.83E-07
884,0.349112758,0.000541771,3.82E-07
885,0.348711649,0.000541025,3.81E-07
886,0.348311004,0.000540283,3.80E-07
887,0.347910822,0.000539542,3.79E-07
888,0.347511104,0.000538804,3.78E-07
889,0.347111849,0.000538069,3.77E-07
890,0.346713055,0.000537336,3.76E-07
891,0.346314723,0.000536606,3.75E-07
892,0.345916852,0.000535877,3.74E-07
893,0.345519442,0.000535152,3.73E-07
894,0.345122491,0.000534428,3.72E-07
895,0.344725999,0.000533707,3.71E-07
896,0.344329967,0.000532988,3.70E-07
897,0.343934392,0.000532271,3.69E-07
898,0.343539275,0.000531557,3.69E-07
899,0.343144615,0.000530844,3.68E-07
900,0.342750412,0.000253541,1.20E-07
901,0.342356665,0.000252575,1.20E-07
902,0.341963373,0.000251886,1.19E-07
903,0.341570537,0.000251249,1.19E-07
904,0.341178154,0.000250643,1.18E-07
905,0.340786226,0.00025006,1.18E-07
906,0.340394751,0.000249495,1.17E-07
907,0.340003728,0.000248945,1.17E-07
908,0.339613158,0.000248407,1.16E-07
909,0.33922304,0.000247881,1.16E-07
910,0.338833372,0.000247366,1.15E-07
911,0.338444156,0.000246859,1.15E-07
912,0.338055389,0.000246361,1.14E-07
913,0.337667072,0.000245871,1.14E-07
914,0.337279204,0.000245389,1.14E-07
915,0.336891785,0.000244913,1.13E-07
916,0.336504813,0.000244444,1.13E-07
917,0.336118289,0.00024398,1.12E-07
918,0.335732212,0.000243523,1.12E-07
919,0.335346581,0.000243071,1.12E-07
920,0.334961396,0.000242624,1.11E-07
921,0.334576656,0.000242183,1.11E-07
922,0.334192361,0.000241746,1.11E-07
923,0.333808511,0.000241313,1.10E-07
924,0.333425104,0.000240885,1.10E-07
925,0.33304214,0.000240461,1.10E-07
926,0.332659619,0.000240042,1.09E-07
927,0.33227754,0.000239626,1.09E-07
928,0.331895902,0.000239214,1.08E-07
929,0.331514706,0.000238805,1.08E-07
930,0.33113395,0.0002384,1.08E-07
931,0.330753634,0.000237999,1.07E-07
932,0.330373758,0.0002376,1.07E-07
933,0.329994321,0.000237205,1.07E-07
934,0.329615322,0.000236813,1.07E-07
935,0.329236762,0.000236424,1.06E-07
936,0.328858638,0.000236038,1.06E-07
937,0.328480952,0.000235654,1.06E-07
938,0.328103702,0.000235274,1.05E-07
939,0.327726888,0.000234896,1.05E-07
940,0.327350509,0.00023452,1.05E-07
941,0.326974565,0.000234147,1.04E-07
942,0.326599056,0.000233777,1.04E-07
943,0.32622398,0.000233409,1.04E-07
944,0.325849338,0.000233043,1.03E-07
945,0.325475128,0.00023268,1.03E-07
946,0.325101351,0.000232318,1.03E-07
947,0.324728006,0.000231959,1.03E-07
948,0.324355091,0.000231602,1.02E-07
949,0.323982608,0.000231247,1.02E-07
950,0.323610555,0.000230894,1.02E-07
951,0.323238931,0.000230543,1.01E-07
952,0.322867737,0.000230194,1.01E-07
953,0.322496971,0.000229847,1.01E-07
954,0.322126634,0.000229502,1.01E-07
955,0.321756724,0.000229158,1.00E-07
956,0.321387242,0.000228817,1.00E-07
957,0.321018186,0.000228477,9.99E-08
958,0.320649556,0.000228138,9.96E-08
959,0.320281352,0.000227802,9.94E-08
960,0.319913574,0.000227467,9.91E-08
961,0.31954622,0.000227133,9.89E-08
962,0.31917929,0.000226801,9.86E-08
963,0.318812784,0.000226471,9.84E-08
964,0.318446701,0.000226142,9.81E-08
965,0.31808104,0.000225815,9.79E-08
966,0.317715802,0.000225489,9.76E-08
967,0.317350986,0.000225164,9.74E-08
968,0.316986591,0.000224841,9.71E-08
969,0.316622616,0.00022452,9.69E-08
970,0.316259062,0.000224199,9.67E-08
971,0.315895927,0.00022388,9.64E-08
972,0.315533211,0.000223562,9.62E-08
973,0.315170915,0.000223246,9.59E-08
974,0.314809036,0.000222931,9.57E-08
975,0.314447575,0.000222617,9.55E-08
976,0.314086531,0.000222304,9.52E-08
977,0.313725904,0.000221992,9.50E-08
978,0.313365694,0.000221682,9.48E-08
979,0.313005899,0.000221373,9.46E-08
980,0.312646519,0.000221065,9.43E-08
981,0.312287554,0.000220758,9.41E-08
982,0.311929003,0.000220452,9.39E-08
983,0.311570866,0.000220147,9.37E-08
984,0.311213143,0.000219844,9.35E-08
985,0.310855832,0.000219541,9.32E-08
986,0.310498934,0.000219239,9.30E-08
987,0.310142447,0.000218939,9.28E-08
988,0.309786372,0.000218639,9.26E-08
989,0.309430707,0.000218341,9.24E-08
990,0.309075453,0.000218044,9.22E-08
991,0.308720609,0.000217747,9.20E-08
992,0.308366175,0.000217451,9.17E-08
993,0.308012149,0.000217157,9.15E-08
994,0.307658532,0.000216863,9.13E-08
995,0.307305322,0.00021657,9.11E-08
996,0.30695252,0.000216279,9.09E-08
997,0.306600126,0.000215988,9.07E-08
998,0.306248137,0.000215698,9.05E-08
999,0.305896555,0.000215408,9.03E-08
1000,0.305545379,0.0001029,2.50E-08
1001,0.305194607,0.000102507,2.49E-08
1002,0.30484424,0.000102228,2.48E-08
1003,0.304494277,0.000101969,2.46E-08
1004,0.304144718,0.000101723,2.45E-08
1005,0.303795562,0.000101487,2.44E-08
1006,0.303446809,0.000101257,2.43E-08
1007,0.303098458,0.000101034,2.42E-08
1008,0.302750509,0.000100815,2.41E-08
1009,0.302402961,0.000100602,2.39E-08
1010,0.302055814,0.000100393,2.38E-08
1011,0.301709068,0.000100187,2.37E-08
1012,0.301362721,1.00E-04,2.36E-08
1013,0.301016774,9.98E-05,2.35E-08
1014,0.300671225,9.96E-05,2.34E-08
1015,0.300326075,9.94E-05,2.33E-08
1016,0.299981324,9.92E-05,2.32E-08
1017,0.299636969,9.90E-05,2.31E-08
1018,0.299293012,9.88E-05,2.30E-08
1019,0.298949451,9.86E-05,2.30E-08
1020,0.298606287,9.85E-05,2.29E-08
1021,0.298263518,9.83E-05,2.28E-08
1022,0.297921144,9.81E-05,2.27E-08
1023,0.297579166,9.79E-05,2.26E-08
1024,0.297237581,9.78E-05,2.25E-08
1025,0.29689639,9.76E-05,2.24E-08
1026,0.296555593,9.74E-05,2.24E-08
1027,0.296215189,9.73E-05,2.23E-08
1028,0.295875176,9.71E-05,2.22E-08
1029,0.295535556,9.69E-05,2.21E-08
1030,0.295196328,9.68E-05,2.20E-08
1031,0.29485749,9.66E-05,2.19E-08
1032,0.294519044,9.64E-05,2.19E-08
1033,0.294180987,9.63E-05,2.18E-08
1034,0.29384332,9.61E-05,2.17E-08
1035,0.293506042,9.60E-05,2.16E-08
1036,0.293169153,9.58E-05,2.16E-08
1037,0.292832652,9.56E-05,2.15E-08
1038,0.292496539,9.55E-05,2.14E-08
1039,0.292160814,9.53E-05,2.14E-08
1040,0.291825476,9.52E-05,2.13E-08
1041,0.291490524,9.50E-05,2.12E-08
1042,0.291155958,9.49E-05,2.11E-08
1043,0.290821777,9.47E-05,2.11E-08
1044,0.290487982,9.46E-05,2.10E-08
1045,0.290154571,9.44E-05,2.09E-08
1046,0.289821545,9.43E-05,2.09E-08
1047,0.289488903,9.41E-05,2.08E-08
1048,0.289156643,9.40E-05,2.07E-08
1049,0.288824767,9.38E-05,2.07E-08
1050,0.288493273,9.37E-05,2.06E-08
1051,0.288162161,9.36E-05,2.05E-08
1052,0.287831431,9.34E-05,2.05E-08
1053,0.287501082,9.33E-05,2.04E-08
1054,0.287171113,9.31E-05,2.04E-08
1055,0.286841525,9.30E-05,2.03E-08
1056,0.286512316,9.29E-05,2.02E-08
1057,0.286183487,9.27E-05,2.02E-08
1058,0.285855037,9.26E-05,2.01E-08
1059,0.285526965,9.25E-05,2.00E-08
1060,0.285199271,9.23E-05,2.00E-08
1061,0.284871954,9.22E-05,1.99E-08
1062,0.284545015,9.20E-05,1.99E-08
1063,0.284218452,9.19E-05,1.98E-08
1064,0.283892265,9.18E-05,1.98E-08
1065,0.283566455,9.16E-05,1.97E-08
1066,0.283241019,9.15E-05,1.96E-08
1067,0.282915959,9.14E-05,1.96E-08
1068,0.282591273,9.12E-05,1.95E-08
1069,0.282266961,9.11E-05,1.95E-08
1070,0.281943022,9.10E-05,1.94E-08
1071,0.281619457,9.09E-05,1.94E-08
1072,0.281296264,9.07E-05,1.93E-08
1073,0.280973444,9.06E-05,1.93E-08
1074,0.280650996,9.05E-05,1.92E-08
1075,0.280328919,9.03E-05,1.91E-08
1076,0.280007213,9.02E-05,1.91E-08
1077,0.279685877,9.01E-05,1.90E-08
1078,0.279364911,9.00E-05,1.90E-08
1079,0.279044316,8.98E-05,1.89E-08
1080,0.278724089,8.97E-05,1.89E-08
1081,0.278404231,8.96E-05,1.88E-08
1082,0.278084742,8.95E-05,1.88E-08
1083,0.277765621,8.93E-05,1.87E-08
1084,0.277446867,8.92E-05,1.87E-08
1085,0.27712848,8.91E-05,1.86E-08
1086,0.27681046,8.90E-05,1.86E-08
1087,0.276492806,8.89E-05,1.85E-08
1088,0.276175517,8.87E-05,1.85E-08
1089,0.275858595,8.86E-05,1.84E-08
1090,0.275542037,8.85E-05,1.84E-08
1091,0.275225843,8.84E-05,1.83E-08
1092,0.274910014,8.82E-05,1.83E-08
1093,0.274594549,8.81E-05,1.82E-08
1094,0.274279446,8.80E-05,1.82E-08
1095,0.273964707,8.79E-05,1.81E-08
1096,0.27365033,8.78E-05,1.81E-08
1097,0.273336315,8.77E-05,1.81E-08
1098,0.273022661,8.75E-05,1.80E-08
1099,0.272709368,8.74E-05,1.80E-08
1100,0.272396437,4.18E-05,5.87E-09
1101,0.272083865,4.16E-05,5.84E-09
1102,0.271771654,4.15E-05,5.82E-09
1103,0.271459801,4.14E-05,5.79E-09
1104,0.271148308,4.13E-05,5.77E-09
1105,0.270837174,4.12E-05,5.75E-09
1106,0.270526397,4.11E-05,5.72E-09
1107,0.270215979,4.10E-05,5.70E-09
1108,0.269905918,4.09E-05,5.68E-09
1109,0.269596213,4.08E-05,5.66E-09
1110,0.269286865,4.07E-05,5.63E-09
1111,0.268977874,4.07E-05,5.61E-09
1112,0.268669238,4.06E-05,5.59E-09
1113,0.268360957,4.05E-05,5.57E-09
1114,0.268053031,4.04E-05,5.55E-09
1115,0.26774546,4.03E-05,5.53E-09
1116,0.267438242,4.03E-05,5.51E-09
1117,0.267131378,4.02E-05,5.49E-09
1118,0.266824868,4.01E-05,5.48E-09
1119,0.26651871,4.00E-05,5.46E-09
1120,0.266212905,4.00E-05,5.44E-09
1121,0.265907451,3.99E-05,5.42E-09
1122,0.265602349,3.98E-05,5.40E-09
1123,0.265297599,3.97E-05,5.39E-09
1124,0.264993199,3.97E-05,5.37E-09
1125,0.264689149,3.96E-05,5.35E-09
1126,0.264385449,3.95E-05,5.33E-09
1127,0.264082099,3.95E-05,5.32E-09
1128,0.263779098,3.94E-05,5.30E-09
1129,0.263476445,3.93E-05,5.28E-09
1130,0.263174141,3.93E-05,5.27E-09
1131,0.262872185,3.92E-05,5.25E-09
1132,0.262570576,3.91E-05,5.24E-09
1133,0.262269315,3.91E-05,5.22E-09
1134,0.2619684,3.90E-05,5.20E-09
1135,0.261667831,3.89E-05,5.19E-09
1136,0.261367608,3.89E-05,5.17E-09
1137,0.261067731,3.88E-05,5.16E-09
1138,0.260768198,3.88E-05,5.14E-09
1139,0.260469011,3.87E-05,5.13E-09
1140,0.260170167,3.86E-05,5.11E-09
1141,0.259871668,3.86E-05,5.10E-09
1142,0.259573512,3.85E-05,5.08E-09
1143,0.259275699,3.84E-05,5.07E-09
1144,0.258978228,3.84E-05,5.06E-09
1145,0.2586811,3.83E-05,5.04E-09
1146,0.258384314,3.83E-05,5.03E-09
1147,0.258087869,3.82E-05,5.01E-09
1148,0.257791766,3.81E-05,5.00E-09
1149,0.257496003,3.81E-05,4.99E-09
1150,0.25720058,3.80E-05,4.97E-09
1151,0.256905497,3.80E-05,4.96E-09
1152,0.256610753,3.79E-05,4.95E-09
1153,0.256316349,3.79E-05,4.93E-09
1154,0.256022283,3.78E-05,4.92E-09
1155,0.255728556,3.77E-05,4.91E-09
1156,0.255435167,3.77E-05,4.89E-09
1157,0.255142115,3.76E-05,4.88E-09
1158,0.2548494,3.76E-05,4.87E-09
1159,0.254557022,3.75E-05,4.86E-09
1160,0.25426498,3.75E-05,4.84E-09
1161,0.253973274,3.74E-05,4.83E-09
1162,0.253681904,3.74E-05,4.82E-09
1163,0.253390869,3.73E-05,4.81E-09
1164,0.253100169,3.72E-05,4.79E-09
1165,0.252809803,3.72E-05,4.78E-09
1166,0.252519771,3.71E-05,4.77E-09
1167,0.252230072,3.71E-05,4.76E-09
1168,0.251940707,3.70E-05,4.75E-09
1169,0.251651675,3.70E-05,4.73E-09
1170,0.251362975,3.69E-05,4.72E-09
1171,0.251074607,3.69E-05,4.71E-09
1172,0.250786571,3.68E-05,4.70E-09
1173,0.250498867,3.68E-05,4.69E-09
1174,0.250211493,3.67E-05,4.68E-09
1175,0.249924449,3.67E-05,4.67E-09
1176,0.249637736,3.66E-05,4.65E-09
1177,0.249351352,3.66E-05,4.64E-09
1178,0.249065298,3.65E-05,4.63E-09
1179,0.248779573,3.65E-05,4.62E-09
1180,0.248494176,3.64E-05,4.61E-09
1181,0.248209108,3.64E-05,4.60E-09
1182,0.247924368,3.63E-05,4.59E-09
1183,0.247639954,3.63E-05,4.58E-09
1184,0.247355868,3.62E-05,4.57E-09
1185,0.247072109,3.62E-05,4.56E-09
1186,0.246788676,3.61E-05,4.55E-09
1187,0.246505569,3.61E-05,4.53E-09
1188,0.246222788,3.60E-05,4.52E-09
1189,0.245940331,3.60E-05,4.51E-09
1190,0.2456582,3.59E-05,4.50E-09
1191,0.245376393,3.59E-05,4.49E-09
1192,0.24509491,3.58E-05,4.48E-09
1193,0.24481375,3.58E-05,4.47E-09
1194,0.244532914,3.57E-05,4.46E-09
1195,0.244252401,3.57E-05,4.45E-09
1196,0.24397221,3.56E-05,4.44E-09
1197,0.243692342,3.56E-05,4.43E-09
1198,0.243412795,3.55E-05,4.42E-09
1199,0.24313357,3.55E-05,4.41E-09
1200,0.242854666,1.70E-05,1.22E-09
1201,0.242576083,1.69E-05,1.22E-09
1202,0.242297819,1.68E-05,1.21E-09
1203,0.242019876,1.68E-05,1.20E-09
1204,0.241742252,1.68E-05,1.20E-09
1205,0.241464948,1.67E-05,1.19E-09
1206,0.241187962,1.67E-05,1.19E-09
1207,0.240911295,1.66E-05,1.18E-09
1208,0.240634946,1.66E-05,1.18E-09
1209,0.240358914,1.66E-05,1.17E-09
1210,0.2400832,1.65E-05,1.16E-09
1211,0.239807803,1.65E-05,1.16E-09
1212,0.239532723,1.65E-05,1.15E-09
1213,0.239257959,1.64E-05,1.15E-09
1214,0.23898351,1.64E-05,1.14E-09
1215,0.238709377,1.64E-05,1.14E-09
1216,0.23843556,1.63E-05,1.14E-09
1217,0.238162057,1.63E-05,1.13E-09
1218,0.237888868,1.63E-05,1.13E-09
1219,0.237615994,1.63E-05,1.12E-09
1220,0.237343433,1.62E-05,1.12E-09
1221,0.237071185,1.62E-05,1.11E-09
1222,0.236799251,1.62E-05,1.11E-09
1223,0.236527629,1.61E-05,1.10E-09
1224,0.236256319,1.61E-05,1.10E-09
1225,0.235985321,1.61E-05,1.10E-09
1226,0.235714635,1.60E-05,1.09E-09
1227,0.23544426,1.60E-05,1.09E-09
1228,0.235174195,1.60E-05,1.08E-09
1229,0.234904441,1.60E-05,1.08E-09
1230,0.234634997,1.59E-05,1.08E-09
1231,0.234365863,1.59E-05,1.07E-09
1232,0.234097038,1.59E-05,1.07E-09
1233,0.233828522,1.59E-05,1.07E-09
1234,0.233560315,1.58E-05,1.06E-09
1235,0.233292416,1.58E-05,1.06E-09
1236,0.233024825,1.58E-05,1.05E-09
1237,0.232757541,1.58E-05,1.05E-09
1238,0.232490565,1.57E-05,1.05E-09
1239,0.232223895,1.57E-05,1.04E-09
1240,0.231957532,1.57E-05,1.04E-09
1241,0.231691475,1.57E-05,1.04E-09
1242,0.231425724,1.56E-05,1.03E-09
1243,0.231160279,1.56E-05,1.03E-09
1244,0.230895138,1.56E-05,1.03E-09
1245,0.230630302,1.56E-05,1.02E-09
1246,0.23036577,1.55E-05,1.02E-09
1247,0.230101543,1.55E-05,1.02E-09
1248,0.229837619,1.55E-05,1.01E-09
1249,0.229573998,1.55E-05,1.01E-09
1250,0.229310681,1.54E-05,1.01E-09
1251,0.229047666,1.54E-05,1.00E-09
1252,0.228784953,1.54E-05,1.00E-09
1253,0.228522542,1.54E-05,9.98E-10
1254,0.228260433,1.53E-05,9.95E-10
1255,0.227998625,1.53E-05,9.92E-10
1256,0.227737118,1.53E-05,9.89E-10
1257,0.227475911,1.53E-05,9.86E-10
1258,0.227215004,1.53E-05,9.83E-10
1259,0.226954398,1.52E-05,9.80E-10
1260,0.22669409,1.52E-05,9.77E-10
1261,0.226434082,1.52E-05,9.74E-10
1262,0.226174373,1.52E-05,9.71E-10
1263,0.225914962,1.51E-05,9.68E-10
1264,0.225655849,1.51E-05,9.65E-10
1265,0.225397034,1.51E-05,9.63E-10
1266,0.225138516,1.51E-05,9.60E-10
1267,0.224880295,1.51E-05,9.57E-10
1268,0.224622371,1.50E-05,9.54E-10
1269,0.224364743,1.50E-05,9.52E-10
1270,0.224107412,1.50E-05,9.49E-10
1271,0.223850376,1.50E-05,9.46E-10
1272,0.223593635,1.49E-05,9.44E-10
1273,0.223337189,1.49E-05,9.41E-10
1274,0.223081038,1.49E-05,9.38E-10
1275,0.222825182,1.49E-05,9.36E-10
1276,0.222569619,1.49E-05,9.33E-10
1277,0.22231435,1.48E-05,9.30E-10
1278,0.222059374,1.48E-05,9.28E-10
1279,0.221804691,1.48E-05,9.25E-10
1280,0.221550301,1.48E-05,9.23E-10
1281,0.221296203,1.48E-05,9.20E-10
1282,0.221042397,1.47E-05,9.18E-10
1283,0.220788882,1.47E-05,9.15E-10
1284,0.220535659,1.47E-05,9.13E-10
1285,0.220282727,1.47E-05,9.10E-10
1286,0.220030085,1.47E-05,9.08E-10
1287,0.219777733,1.46E-05,9.06E-10
1288,0.219525672,1.46E-05,9.03E-10
1289,0.2192739,1.46E-05,9.01E-10
1290,0.219022417,1.46E-05,8.99E-10
1291,0.218771223,1.46E-05,8.96E-10
1292,0.218520318,1.45E-05,8.94E-10
1293,0.218269701,1.45E-05,8.91E-10
1294,0.218019372,1.45E-05,8.89E-10
1295,0.21776933,1.45E-05,8.87E-10
1296,0.217519576,1.45E-05,8.85E-10
1297,0.217270108,1.44E-05,8.82E-10
1298,0.217020927,1.44E-05,8.80E-10
1299,0.216772033,1.44E-05,8.78E-10
1300,0.216523424,6.88E-06,2.87E-10
1301,0.216275101,6.85E-06,2.85E-10
1302,0.216027063,6.84E-06,2.84E-10
1303,0.21577931,6.82E-06,2.83E-10
1304,0.215531842,6.80E-06,2.82E-10
1305,0.215284657,6.79E-06,2.81E-10
1306,0.215037757,6.77E-06,2.80E-10
1307,0.214791141,6.76E-06,2.79E-10
1308,0.214544807,6.74E-06,2.77E-10
1309,0.214298757,6.73E-06,2.76E-10
1310,0.214052989,6.71E-06,2.75E-10
1311,0.213807504,6.70E-06,2.74E-10
1312,0.2135623,6.69E-06,2.73E-10
1313,0.213317378,6.67E-06,2.72E-10
1314,0.213072738,6.66E-06,2.71E-10
1315,0.212828378,6.65E-06,2.70E-10
1316,0.2125843,6.63E-06,2.69E-10
1317,0.212340501,6.62E-06,2.68E-10
1318,0.212096983,6.61E-06,2.68E-10
1319,0.211853744,6.60E-06,2.67E-10
1320,0.211610784,6.58E-06,2.66E-10
1321,0.211368104,6.57E-06,2.65E-10
1322,0.211125702,6.56E-06,2.64E-10
1323,0.210883579,6.55E-06,2.63E-10
1324,0.210641734,6.54E-06,2.62E-10
1325,0.210400167,6.53E-06,2.61E-10
1326,0.210158877,6.51E-06,2.61E-10
1327,0.209917864,6.50E-06,2.60E-10
1328,0.209677128,6.49E-06,2.59E-10
1329,0.209436668,6.48E-06,2.58E-10
1330,0.209196485,6.47E-06,2.57E-10
1331,0.208956577,6.46E-06,2.57E-10
1332,0.208716945,6.45E-06,2.56E-10
1333,0.208477588,6.44E-06,2.55E-10
1334,0.208238507,6.43E-06,2.54E-10
1335,0.207999699,6.42E-06,2.54E-10
1336,0.207761166,6.41E-06,2.53E-10
1337,0.207522907,6.39E-06,2.52E-10
1338,0.207284921,6.38E-06,2.51E-10
1339,0.207047209,6.37E-06,2.51E-10
1340,0.20680977,6.36E-06,2.50E-10
1341,0.206572603,6.35E-06,2.49E-10
1342,0.206335709,6.34E-06,2.48E-10
1343,0.206099087,6.33E-06,2.48E-10
1344,0.205862736,6.32E-06,2.47E-10
1345,0.205626657,6.31E-06,2.46E-10
1346,0.205390849,6.30E-06,2.46E-10
1347,0.205155312,6.29E-06,2.45E-10
1348,0.204920045,6.28E-06,2.44E-10
1349,0.204685049,6.28E-06,2.44E-10
1350,0.204450322,6.27E-06,2.43E-10
1351,0.204215865,6.26E-06,2.42E-10
1352,0.203981677,6.25E-06,2.42E-10
1353,0.203747758,6.24E-06,2.41E-10
1354,0.203514108,6.23E-06,2.40E-10
1355,0.203280726,6.22E-06,2.40E-10
1356,0.203047612,6.21E-06,2.39E-10
1357,0.202814765,6.20E-06,2.39E-10
1358,0.202582186,6.19E-06,2.38E-10
1359,0.202349874,6.18E-06,2.37E-10
1360,0.202117829,6.17E-06,2.37E-10
1361,0.20188605,6.16E-06,2.36E-10
1362,0.201654538,6.15E-06,2.35E-10
1363,0.201423291,6.15E-06,2.35E-10
1364,0.201192309,6.14E-06,2.34E-10
1365,0.200961593,6.13E-06,2.34E-10
1366,0.200731142,6.12E-06,2.33E-10
1367,0.200500956,6.11E-06,2.33E-10
1368,0.200271033,6.10E-06,2.32E-10
1369,0.200041375,6.09E-06,2.31E-10
1370,0.19981198,6.08E-06,2.31E-10
1371,0.199582849,6.08E-06,2.30E-10
1372,0.199353981,6.07E-06,2.30E-10
1373,0.199125376,6.06E-06,2.29E-10
1374,0.198897033,6.05E-06,2.29E-10
1375,0.198668952,6.04E-06,2.28E-10
1376,0.198441133,6.03E-06,2.27E-10
1377,0.198213576,6.02E-06,2.27E-10
1378,0.19798628,6.02E-06,2.26E-10
1379,0.197759245,6.01E-06,2.26E-10
1380,0.19753247,6.00E-06,2.25E-10
1381,0.197305956,5.99E-06,2.25E-10
1382,0.197079702,5.98E-06,2.24E-10
1383,0.196853708,5.97E-06,2.24E-10
1384,0.196627973,5.97E-06,2.23E-10
1385,0.196402498,5.96E-06,2.23E-10
1386,0.196177281,5.95E-06,2.22E-10
1387,0.195952323,5.94E-06,2.22E-10
1388,0.195727623,5.93E-06,2.21E-10
1389,0.195503181,5.92E-06,2.21E-10
1390,0.195278997,5.92E-06,2.20E-10
1391,0.19505507,5.91E-06,2.20E-10
1392,0.1948314,5.90E-06,2.19E-10
1393,0.194607987,5.89E-06,2.19E-10
1394,0.194384831,5.88E-06,2.18E-10
1395,0.19416193,5.88E-06,2.18E-10
1396,0.193939286,5.87E-06,2.17E-10
1397,0.193716897,5.86E-06,2.17E-10
1398,0.193494763,5.85E-06,2.16E-10
1399,0.193272885,5.85E-06,2.16E-10
1400,0.193051261,2.79E-06,5.97E-11
1401,0.192829891,2.78E-06,5.94E-11
1402,0.192608776,2.77E-06,5.91E-11
1403,0.192387915,2.77E-06,5.88E-11
1404,0.192167307,2.76E-06,5.85E-11
1405,0.191946952,2.75E-06,5.82E-11
1406,0.19172685,2.75E-06,5.80E-11
1407,0.191507001,2.74E-06,5.77E-11
1408,0.191287404,2.74E-06,5.74E-11
1409,0.19106806,2.73E-06,5.72E-11
1410,0.190848967,2.72E-06,5.69E-11
1411,0.190630126,2.72E-06,5.67E-11
1412,0.190411535,2.71E-06,5.64E-11
1413,0.190193196,2.71E-06,5.62E-11
1414,0.189975108,2.70E-06,5.59E-11
1415,0.189757269,2.70E-06,5.57E-11
1416,0.189539681,2.69E-06,5.55E-11
1417,0.189322343,2.69E-06,5.53E-11
1418,0.189105254,2.68E-06,5.50E-11
1419,0.188888414,2.68E-06,5.48E-11
1420,0.188671823,2.67E-06,5.46E-11
1421,0.188455481,2.67E-06,5.44E-11
1422,0.188239387,2.66E-06,5.42E-11
1423,0.188023541,2.66E-06,5.40E-11
1424,0.187807943,2.65E-06,5.38E-11
1425,0.187592593,2.65E-06,5.36E-11
1426,0.187377489,2.64E-06,5.34E-11
1427,0.187162633,2.64E-06,5.32E-11
1428,0.186948023,2.63E-06,5.30E-11
1429,0.186733659,2.63E-06,5.28E-11
1430,0.186519541,2.63E-06,5.26E-11
1431,0.18630567,2.62E-06,5.24E-11
1432,0.186092043,2.62E-06,5.22E-11
1433,0.185878662,2.61E-06,5.20E-11
1434,0.185665526,2.61E-06,5.19E-11
1435,0.185452635,2.60E-06,5.17E-11
1436,0.185239987,2.60E-06,5.15E-11
1437,0.185027584,2.60E-06,5.13E-11
1438,0.184815425,2.59E-06,5.12E-11
1439,0.184603509,2.59E-06,5.10E-11
1440,0.184391836,2.58E-06,5.08E-11
1441,0.184180407,2.58E-06,5.06E-11
1442,0.18396922,2.57E-06,5.05E-11
1443,0.183758275,2.57E-06,5.03E-11
1444,0.183547573,2.57E-06,5.01E-11
1445,0.183337112,2.56E-06,5.00E-11
1446,0.183126893,2.56E-06,4.98E-11
1447,0.182916915,2.55E-06,4.97E-11
1448,0.182707178,2.55E-06,4.95E-11
1449,0.182497682,2.55E-06,4.94E-11
1450,0.182288426,2.54E-06,4.92E-11
1451,0.182079411,2.54E-06,4.90E-11
1452,0.181870635,2.54E-06,4.89E-11
1453,0.181662099,2.53E-06,4.87E-11
1454,0.181453802,2.53E-06,4.86E-11
1455,0.181245745,2.52E-06,4.84E-11
1456,0.181037926,2.52E-06,4.83E-11
1457,0.180830346,2.52E-06,4.82E-11
1458,0.180623003,2.51E-06,4.80E-11
1459,0.180415899,2.51E-06,4.79E-11
1460,0.180209033,2.51E-06,4.77E-11
1461,0.180002404,2.50E-06,4.76E-11
1462,0.179796012,2.50E-06,4.74E-11
1463,0.179589857,2.49E-06,4.73E-11
1464,0.179383938,2.49E-06,4.72E-11
1465,0.179178256,2.49E-06,4.70E-11
1466,0.17897281,2.48E-06,4.69E-11
1467,0.178767599,2.48E-06,4.68E-11
1468,0.178562625,2.48E-06,4.66E-11
1469,0.178357885,2.47E-06,4.65E-11
1470,0.17815338,2.47E-06,4.64E-11
1471,0.17794911,2.47E-06,4.62E-11
1472,0.177745075,2.46E-06,4.61E-11
1473,0.177541273,2.46E-06,4.60E-11
1474,0.177337706,2.46E-06,4.58E-11
1475,0.177134372,2.45E-06,4.57E-11
1476,0.176931271,2.45E-06,4.56E-11
1477,0.176728404,2.45E-06,4.55E-11
1478,0.176525769,2.44E-06,4.53E-11
1479,0.176323367,2.44E-06,4.52E-11
1480,0.176121197,2.43E-06,4.51E-11
1481,0.175919259,2.43E-06,4.50E-11
1482,0.175717553,2.43E-06,4.48E-11
1483,0.175516078,2.42E-06,4.47E-11
1484,0.175314835,2.42E-06,4.46E-11
1485,0.175113822,2.42E-06,4.45E-11
1486,0.17491304,2.41E-06,4.44E-11
1487,0.174712489,2.41E-06,4.43E-11
1488,0.174512168,2.41E-06,4.41E-11
1489,0.174312076,2.40E-06,4.40E-11
1490,0.174112214,2.40E-06,4.39E-11
1491,0.173912582,2.40E-06,4.38E-11
1492,0.173713178,2.40E-06,4.37E-11
1493,0.173514004,2.39E-06,4.36E-11
1494,0.173315057,2.39E-06,4.34E-11
1495,0.17311634,2.39E-06,4.33E-11
1496,0.17291785,2.38E-06,4.32E-11
1497,0.172719588,2.38E-06,4.31E-11
1498,0.172521553,2.38E-06,4.30E-11
1499,0.172323746,2.37E-06,4.29E-11
1500,0.172126166,1.13E-06,1.40E-11
1501,0.171928812,1.13E-06,1.40E-11
1502,0.171731685,1.13E-06,1.39E-11
1503,0.171534784,1.12E-06,1.38E-11
1504,0.171338109,1.12E-06,1.38E-11
1505,0.17114166,1.12E-06,1.37E-11
1506,0.170945436,1.12E-06,1.37E-11
1507,0.170749437,1.11E-06,1.36E-11
1508,0.170553663,1.11E-06,1.36E-11
1509,0.170358114,1.11E-06,1.35E-11
1510,0.170162789,1.11E-06,1.35E-11
1511,0.169967688,1.10E-06,1.34E-11
1512,0.169772812,1.10E-06,1.34E-11
1513,0.169578158,1.10E-06,1.33E-11
1514,0.169383728,1.10E-06,1.33E-11
1515,0.169189522,1.10E-06,1.32E-11
1516,0.168995538,1.09E-06,1.32E-11
1517,0.168801776,1.09E-06,1.31E-11
1518,0.168608237,1.09E-06,1.31E-11
1519,0.16841492,1.09E-06,1.30E-11
1520,0.168221825,1.08E-06,1.30E-11
1521,0.168028951,1.08E-06,1.30E-11
1522,0.167836299,1.08E-06,1.29E-11
1523,0.167643868,1.08E-06,1.29E-11
1524,0.167451657,1.08E-06,1.28E-11
1525,0.167259667,1.08E-06,1.28E-11
1526,0.167067897,1.07E-06,1.27E-11
1527,0.166876348,1.07E-06,1.27E-11
1528,0.166685018,1.07E-06,1.27E-11
1529,0.166493907,1.07E-06,1.26E-11
1530,0.166303016,1.07E-06,1.26E-11
1531,0.166112344,1.06E-06,1.26E-11
1532,0.165921891,1.06E-06,1.25E-11
1533,0.165731656,1.06E-06,1.25E-11
1534,0.165541639,1.06E-06,1.24E-11
1535,0.165351841,1.06E-06,1.24E-11
1536,0.16516226,1.06E-06,1.24E-11
1537,0.164972897,1.05E-06,1.23E-11
1538,0.164783751,1.05E-06,1.23E-11
1539,0.164594822,1.05E-06,1.23E-11
1540,0.164406109,1.05E-06,1.22E-11
1541,0.164217614,1.05E-06,1.22E-11
1542,0.164029334,1.05E-06,1.22E-11
1543,0.163841271,1.04E-06,1.21E-11
1544,0.163653423,1.04E-06,1.21E-11
1545,0.163465791,1.04E-06,1.21E-11
1546,0.163278374,1.04E-06,1.20E-11
1547,0.163091172,1.04E-06,1.20E-11
1548,0.162904185,1.04E-06,1.20E-11
1549,0.162717412,1.03E-06,1.19E-11
1550,0.162530854,1.03E-06,1.19E-11
1551,0.16234451,1.03E-06,1.19E-11
1552,0.162158379,1.03E-06,1.18E-11
1553,0.161972462,1.03E-06,1.18E-11
1554,0.161786758,1.03E-06,1.18E-11
1555,0.161601268,1.02E-06,1.17E-11
1556,0.16141599,1.02E-06,1.17E-11
1557,0.161230925,1.02E-06,1.17E-11
1558,0.161046072,1.02E-06,1.16E-11
1559,0.160861431,1.02E-06,1.16E-11
1560,0.160677002,1.02E-06,1.16E-11
1561,0.160492784,1.02E-06,1.15E-11
1562,0.160308778,1.01E-06,1.15E-11
1563,0.160124983,1.01E-06,1.15E-11
1564,0.159941399,1.01E-06,1.15E-11
1565,0.159758026,1.01E-06,1.14E-11
1566,0.159574862,1.01E-06,1.14E-11
1567,0.159391909,1.01E-06,1.14E-11
1568,0.159209166,1.01E-06,1.13E-11
1569,0.159026633,1.00E-06,1.13E-11
1570,0.158844308,1.00E-06,1.13E-11
1571,0.158662193,1.00E-06,1.13E-11
1572,0.158480287,9.99E-07,1.12E-11
1573,0.15829859,9.98E-07,1.12E-11
1574,0.158117101,9.97E-07,1.12E-11
1575,0.15793582,9.95E-07,1.12E-11
1576,0.157754748,9.94E-07,1.11E-11
1577,0.157573883,9.92E-07,1.11E-11
1578,0.157393225,9.91E-07,1.11E-11
1579,0.157212775,9.90E-07,1.10E-11
1580,0.157032531,9.88E-07,1.10E-11
1581,0.156852495,9.87E-07,1.10E-11
1582,0.156672665,9.86E-07,1.10E-11
1583,0.156493041,9.84E-07,1.09E-11
1584,0.156313623,9.83E-07,1.09E-11
1585,0.156134412,9.81E-07,1.09E-11
1586,0.155955405,9.80E-07,1.09E-11
1587,0.155776604,9.79E-07,1.08E-11
1588,0.155598009,9.77E-07,1.08E-11
1589,0.155419618,9.76E-07,1.08E-11
1590,0.155241431,9.75E-07,1.08E-11
1591,0.15506345,9.73E-07,1.07E-11
1592,0.154885672,9.72E-07,1.07E-11
1593,0.154708098,9.71E-07,1.07E-11
1594,0.154530728,9.70E-07,1.07E-11
1595,0.154353561,9.68E-07,1.06E-11
1596,0.154176598,9.67E-07,1.06E-11
1597,0.153999838,9.66E-07,1.06E-11
1598,0.15382328,9.64E-07,1.06E-11
1599,0.153646925,9.63E-07,1.06E-11
1600,0.153470772,4.60E-07,2.92E-12
1601,0.153294821,4.58E-07,2.90E-12
1602,0.153119072,4.57E-07,2.89E-12
1603,0.152943525,4.56E-07,2.87E-12
1604,0.152768179,4.55E-07,2.86E-12
1605,0.152593034,4.54E-07,2.84E-12
1606,0.152418091,4.53E-07,2.83E-12
1607,0.152243347,4.52E-07,2.82E-12
1608,0.152068805,4.51E-07,2.80E-12
1609,0.151894462,4.50E-07,2.79E-12
1610,0.15172032,4.49E-07,2.78E-12
1611,0.151546377,4.48E-07,2.77E-12
1612,0.151372633,4.47E-07,2.75E-12
1613,0.151199089,4.46E-07,2.74E-12
1614,0.151025745,4.45E-07,2.73E-12
1615,0.150852598,4.44E-07,2.72E-12
1616,0.150679651,4.44E-07,2.71E-12
1617,0.150506902,4.43E-07,2.70E-12
1618,0.150334351,4.42E-07,2.69E-12
1619,0.150161998,4.41E-07,2.68E-12
1620,0.149989843,4.40E-07,2.67E-12
1621,0.149817885,4.40E-07,2.65E-12
1622,0.149646124,4.39E-07,2.64E-12
1623,0.149474561,4.38E-07,2.63E-12
1624,0.149303194,4.37E-07,2.62E-12
1625,0.149132024,4.36E-07,2.61E-12
1626,0.14896105,4.36E-07,2.60E-12
1627,0.148790272,4.35E-07,2.60E-12
1628,0.14861969,4.34E-07,2.59E-12
1629,0.148449304,4.33E-07,2.58E-12
1630,0.148279113,4.33E-07,2.57E-12
1631,0.148109117,4.32E-07,2.56E-12
1632,0.147939317,4.31E-07,2.55E-12
1633,0.147769711,4.30E-07,2.54E-12
1634,0.1476003,4.30E-07,2.53E-12
1635,0.147431083,4.29E-07,2.52E-12
1636,0.14726206,4.28E-07,2.51E-12
1637,0.147093231,4.28E-07,2.50E-12
1638,0.146924595,4.27E-07,2.50E-12
1639,0.146756154,4.26E-07,2.49E-12
1640,0.146587905,4.26E-07,2.48E-12
1641,0.146419849,4.25E-07,2.47E-12
1642,0.146251986,4.24E-07,2.46E-12
1643,0.146084316,4.24E-07,2.46E-12
1644,0.145916837,4.23E-07,2.45E-12
1645,0.145749551,4.22E-07,2.44E-12
1646,0.145582457,4.22E-07,2.43E-12
1647,0.145415555,4.21E-07,2.42E-12
1648,0.145248844,4.20E-07,2.42E-12
1649,0.145082324,4.20E-07,2.41E-12
1650,0.144915995,4.19E-07,2.40E-12
1651,0.144749857,4.18E-07,2.39E-12
1652,0.144583909,4.18E-07,2.39E-12
1653,0.144418152,4.17E-07,2.38E-12
1654,0.144252585,4.16E-07,2.37E-12
1655,0.144087208,4.16E-07,2.36E-12
1656,0.14392202,4.15E-07,2.36E-12
1657,0.143757022,4.15E-07,2.35E-12
1658,0.143592213,4.14E-07,2.34E-12
1659,0.143427593,4.13E-07,2.34E-12
1660,0.143263162,4.13E-07,2.33E-12
1661,0.14309892,4.12E-07,2.32E-12
1662,0.142934866,4.12E-07,2.32E-12
1663,0.142771,4.11E-07,2.31E-12
1664,0.142607322,4.10E-07,2.30E-12
1665,0.142443832,4.10E-07,2.29E-12
1666,0.142280529,4.09E-07,2.29E-12
1667,0.142117414,4.09E-07,2.28E-12
1668,0.141954486,4.08E-07,2.28E-12
1669,0.141791744,4.07E-07,2.27E-12
1670,0.14162919,4.07E-07,2.26E-12
1671,0.141466821,4.06E-07,2.26E-12
1672,0.141304639,4.06E-07,2.25E-12
1673,0.141142643,4.05E-07,2.24E-12
1674,0.140980833,4.05E-07,2.24E-12
1675,0.140819208,4.04E-07,2.23E-12
1676,0.140657769,4.03E-07,2.22E-12
1677,0.140496514,4.03E-07,2.22E-12
1678,0.140335445,4.02E-07,2.21E-12
1679,0.140174561,4.02E-07,2.21E-12
1680,0.140013861,4.01E-07,2.20E-12
1681,0.139853345,4.01E-07,2.19E-12
1682,0.139693013,4.00E-07,2.19E-12
1683,0.139532866,3.99E-07,2.18E-12
1684,0.139372901,3.99E-07,2.18E-12
1685,0.139213121,3.98E-07,2.17E-12
1686,0.139053524,3.98E-07,2.16E-12
1687,0.138894109,3.97E-07,2.16E-12
1688,0.138734878,3.97E-07,2.15E-12
1689,0.138575829,3.96E-07,2.15E-12
1690,0.138416962,3.96E-07,2.14E-12
1691,0.138258278,3.95E-07,2.14E-12
1692,0.138099776,3.95E-07,2.13E-12
1693,0.137941455,3.94E-07,2.13E-12
1694,0.137783317,3.94E-07,2.12E-12
1695,0.137625359,3.93E-07,2.11E-12
1696,0.137467583,3.92E-07,2.11E-12
1697,0.137309987,3.92E-07,2.10E-12
1698,0.137152573,3.91E-07,2.10E-12
1699,0.136995338,3.91E-07,2.09E-12
1700,0.136838285,1.87E-07,7.06E-13
1701,0.136681411,1.86E-07,7.03E-13
1702,0.136524717,1.86E-07,7.00E-13
1703,0.136368203,1.85E-07,6.97E-13
1704,0.136211868,1.85E-07,6.94E-13
1705,0.136055713,1.84E-07,6.92E-13
1706,0.135899737,1.84E-07,6.89E-13
1707,0.135743939,1.83E-07,6.86E-13
1708,0.135588321,1.83E-07,6.84E-13
1709,0.13543288,1.83E-07,6.81E-13
1710,0.135277619,1.82E-07,6.79E-13
1711,0.135122535,1.82E-07,6.76E-13
1712,0.134967629,1.81E-07,6.74E-13
1713,0.1348129,1.81E-07,6.72E-13
1714,0.134658349,1.81E-07,6.69E-13
1715,0.134503976,1.80E-07,6.67E-13
1716,0.134349779,1.80E-07,6.65E-13
1717,0.134195759,1.80E-07,6.63E-13
1718,0.134041916,1.79E-07,6.61E-13
1719,0.133888249,1.79E-07,6.58E-13
1720,0.133734759,1.79E-07,6.56E-13
1721,0.133581444,1.78E-07,6.54E-13
1722,0.133428306,1.78E-07,6.52E-13
1723,0.133275342,1.78E-07,6.50E-13
1724,0.133122555,1.77E-07,6.48E-13
1725,0.132969942,1.77E-07,
1726,0.132817505,1.77E-07,
1727,0.132665242,1.77E-07,
1728,0.132513154,1.76E-07,
1729,0.132361241,1.76E-07,
1730,0.132209502,1.76E-07,
1731,0.132057936,1.75E-07,
1732,0.131906545,1.75E-07,
1733,0.131755327,1.75E-07,
1734,0.131604282,1.74E-07,
1735,0.131453411,1.74E-07,
1736,0.131302713,1.74E-07,
1737,0.131152187,1.74E-07,
1738,0.131001835,1.73E-07,
1739,0.130851654,1.73E-07,
1740,0.130701646,1.73E-07,
1741,0.13055181,1.72E-07,
1742,0.130402146,1.72E-07,
1743,0.130252653,1.72E-07,
1744,0.130103332,1.72E-07,
1745,0.129954182,1.71E-07,
1746,0.129805203,1.71E-07,
1747,0.129656394,1.71E-07,
1748,0.129507757,1.71E-07,
1749,0.12935929,1.70E-07,
1750,0.129210993,1.70E-07,
1751,0.129062866,1.70E-07,
1752,0.12891491,1.70E-07,
1753,0.128767122,1.69E-07,
1754,0.128619505,1.69E-07,
1755,0.128472056,1.69E-07,
1756,0.128324777,1.69E-07,
1757,0.128177667,1.68E-07,
1758,0.128030725,1.68E-07,
1759,0.127883952,1.68E-07,
1760,0.127737347,1.68E-07,
1761,0.12759091,1.67E-07,
1762,0.127444641,1.67E-07,
1763,0.12729854,1.67E-07,
1764,0.127152606,1.67E-07,
1765,0.12700684,1.66E-07,
1766,0.126861241,1.66E-07,
1767,0.126715809,1.66E-07,
1768,0.126570543,1.66E-07,
1769,0.126425444,1.65E-07,
1770,0.126280512,1.65E-07,
1771,0.126135746,1.65E-07,
1772,0.125991146,1.65E-07,
1773,0.125846711,1.64E-07,
1774,0.125702442,1.64E-07,
1775,0.125558339,1.64E-07,
1776,0.125414401,1.64E-07,
1777,0.125270628,1.64E-07,
1778,0.12512702,1.63E-07,
1779,0.124983576,1.63E-07,
1780,0.124840297,1.63E-07,
1781,0.124697183,1.63E-07,
1782,0.124554232,1.62E-07,
1783,0.124411445,1.62E-07,
1784,0.124268822,1.62E-07,
1785,0.124126363,1.62E-07,
1786,0.123984067,1.61E-07,
1787,0.123841934,1.61E-07,
1788,0.123699964,1.61E-07,
1789,0.123558157,1.61E-07,
1790,0.123416513,1.61E-07,
1791,0.123275031,1.60E-07,
1792,0.123133711,1.60E-07,
1793,0.122992553,1.60E-07,
1794,0.122851557,1.60E-07,
1795,0.122710723,1.60E-07,
1796,0.12257005,1.59E-07,
1797,0.122429539,1.59E-07,
1798,0.122289189,1.59E-07,
1799,0.122148999,1.59E-07,
1800,0.122008971,7.58E-08,
1801,0.121869103,7.55E-08,
1802,0.121729395,7.53E-08,
1803,0.121589847,7.51E-08,
1804,0.12145046,7.50E-08,
1805,0.121311232,7.48E-08,
1806,0.121172164,7.46E-08,
1807,0.121033256,7.44E-08,
1808,0.120894507,7.43E-08,
1809,0.120755917,7.41E-08,
1810,0.120617485,7.40E-08,
1811,0.120479213,7.38E-08,
1812,0.120341099,7.37E-08,
1813,0.120203143,7.35E-08,
1814,0.120065346,7.34E-08,
1815,0.119927707,7.32E-08,
1816,0.119790225,7.31E-08,
1817,0.119652901,7.30E-08,
1818,0.119515735,7.28E-08,
1819,0.119378726,7.27E-08,
1820,0.119241874,7.25E-08,
1821,0.119105179,7.24E-08,
1822,0.11896864,7.23E-08,
1823,0.118832258,7.22E-08,
1824,0.118696033,7.20E-08,
1825,0.118559964,7.19E-08,
1826,0.118424051,7.18E-08,
1827,0.118288293,7.17E-08,
1828,0.118152692,7.15E-08,
1829,0.118017245,7.14E-08,
1830,0.117881954,7.13E-08,
1831,0.117746819,7.12E-08,
1832,0.117611838,7.10E-08,
1833,0.117477012,7.09E-08,
1834,0.11734234,7.08E-08,
1835,0.117207823,7.07E-08,
1836,0.11707346,7.06E-08,
1837,0.116939252,7.05E-08,
1838,0.116805197,7.03E-08,
1839,0.116671296,7.02E-08,
1840,0.116537548,7.01E-08,
1841,0.116403954,7.00E-08,
1842,0.116270513,6.99E-08,
1843,0.116137225,6.98E-08,
1844,0.11600409,6.97E-08,
1845,0.115871107,6.96E-08,
1846,0.115738277,6.95E-08,
1847,0.115605599,6.94E-08,
1848,0.115473074,6.92E-08,
1849,0.1153407,6.91E-08,
1850,0.115208478,6.90E-08,
1851,0.115076408,6.89E-08,
1852,0.114944489,6.88E-08,
1853,0.114812721,6.87E-08,
1854,0.114681105,6.86E-08,
1855,0.114549639,6.85E-08,
1856,0.114418324,6.84E-08,
1857,0.11428716,6.83E-08,
1858,0.114156146,6.82E-08,
1859,0.114025282,6.81E-08,
1860,0.113894569,6.80E-08,
1861,0.113764005,6.79E-08,
1862,0.113633591,6.78E-08,
1863,0.113503326,6.77E-08,
1864,0.113373211,6.76E-08,
1865,0.113243245,6.75E-08,
1866,0.113113428,6.74E-08,
1867,0.11298376,6.73E-08,
1868,0.112854241,6.72E-08,
1869,0.11272487,6.71E-08,
1870,0.112595647,6.70E-08,
1871,0.112466573,6.69E-08,
1872,0.112337646,6.68E-08,
1873,0.112208867,6.67E-08,
1874,0.112080237,6.67E-08,
1875,0.111951753,6.66E-08,
1876,0.111823417,6.65E-08,
1877,0.111695228,6.64E-08,
1878,0.111567186,6.63E-08,
1879,0.111439291,6.62E-08,
1880,0.111311542,6.61E-08,
1881,0.11118394,6.60E-08,
1882,0.111056484,6.59E-08,
1883,0.110929174,6.58E-08,
1884,0.110802011,6.57E-08,
1885,0.110674993,6.56E-08,
1886,0.110548121,6.55E-08,
1887,0.110421394,6.55E-08,
1888,0.110294812,6.54E-08,
1889,0.110168376,6.53E-08,
1890,0.110042085,6.52E-08,
1891,0.109915938,6.51E-08,
1892,0.109789936,6.50E-08,
1893,0.109664079,6.49E-08,
1894,0.109538365,6.48E-08,
1895,0.109412796,6.48E-08,
1896,0.109287371,6.47E-08,
1897,0.10916209,6.46E-08,
1898,0.109036952,6.45E-08,
1899,0.108911958,6.44E-08,
1900,0.108787107,3.08E-08,
1901,0.1086624,3.07E-08,
1902,0.108537835,3.06E-08,
1903,0.108413413,3.05E-08,
1904,0.108289134,3.04E-08,
1905,0.108164997,3.04E-08,
1906,0.108041003,3.03E-08,
1907,0.107917151,3.02E-08,
1908,0.10779344,3.02E-08,
1909,0.107669872,3.01E-08,
1910,0.107546445,3.00E-08,
1911,0.10742316,3.00E-08,
1912,0.107300016,2.99E-08,
1913,0.107177014,2.98E-08,
1914,0.107054152,2.98E-08,
1915,0.106931431,2.97E-08,
1916,0.106808851,2.97E-08,
1917,0.106686412,2.96E-08,
1918,0.106564112,2.96E-08,
1919,0.106441953,2.95E-08,
1920,0.106319935,2.94E-08,
1921,0.106198056,2.94E-08,
1922,0.106076316,2.93E-08,
1923,0.105954717,2.93E-08,
1924,0.105833257,2.92E-08,
1925,0.105711936,2.92E-08,
1926,0.105590754,2.91E-08,
1927,0.105469711,2.91E-08,
1928,0.105348807,2.90E-08,
1929,0.105228041,2.90E-08,
1930,0.105107414,2.89E-08,
1931,0.104986925,2.89E-08,
1932,0.104866575,2.88E-08,
1933,0.104746362,2.88E-08,
1934,0.104626287,2.87E-08,
1935,0.10450635,2.87E-08,
1936,0.10438655,2.86E-08,
1937,0.104266888,2.86E-08,
1938,0.104147363,2.86E-08,
1939,0.104027975,2.85E-08,
1940,0.103908724,2.85E-08,
1941,0.103789609,2.84E-08,
1942,0.103670632,2.84E-08,
1943,0.10355179,2.83E-08,
1944,0.103433085,2.83E-08,
1945,0.103314516,2.82E-08,
1946,0.103196083,2.82E-08,
1947,0.103077785,2.82E-08,
1948,0.102959623,2.81E-08,
1949,0.102841597,2.81E-08,
1950,0.102723706,2.80E-08,
1951,0.10260595,2.80E-08,
1952,0.10248833,2.79E-08,
1953,0.102370844,2.79E-08,
1954,0.102253492,2.79E-08,
1955,0.102136276,2.78E-08,
1956,0.102019193,2.78E-08,
1957,0.101902245,2.77E-08,
1958,0.101785431,2.77E-08,
1959,0.101668751,2.76E-08,
1960,0.101552205,2.76E-08,
1961,0.101435792,2.76E-08,
1962,0.101319513,2.75E-08,
1963,0.101203367,2.75E-08,
1964,0.101087354,2.74E-08,
1965,0.100971475,2.74E-08,
1966,0.100855728,2.74E-08,
1967,0.100740114,2.73E-08,
1968,0.100624632,2.73E-08,
1969,0.100509283,2.72E-08,
1970,0.100394066,2.72E-08,
1971,0.100278981,2.72E-08,
1972,0.100164028,2.71E-08,
1973,0.100049207,2.71E-08,
1974,0.099934517,2.71E-08,
1975,0.099819959,2.70E-08,
1976,0.099705533,2.70E-08,
1977,0.099591237,2.69E-08,
1978,0.099477073,2.69E-08,
1979,0.099363039,2.69E-08,
1980,0.099249136,2.68E-08,
1981,0.099135364,2.68E-08,
1982,0.099021722,2.68E-08,
1983,0.098908211,2.67E-08,
1984,0.098794829,2.67E-08,
1985,0.098681578,2.66E-08,
1986,0.098568456,2.66E-08,
1987,0.098455465,2.66E-08,
1988,0.098342602,2.65E-08,
1989,0.098229869,2.65E-08,
1990,0.098117266,2.65E-08,
1991,0.098004791,2.64E-08,
1992,0.097892445,2.64E-08,
1993,0.097780229,2.64E-08,
1994,0.097668141,2.63E-08,
1995,0.097556181,2.63E-08,
1996,0.09744435,2.62E-08,
1997,0.097332646,2.62E-08,
1998,0.097221071,2.62E-08,
1999,0.097109624,2.61E-08,
2000,0.096998305,1.25E-08,
2001,0.096887113,1.24E-08,
2002,0.096776049,1.24E-08,
2003,0.096665112,1.24E-08,
2004,0.096554302,1.23E-08,
2005,0.09644362,1.23E-08,
2006,0.096333064,1.23E-08,
2007,0.096222635,1.23E-08,
2008,0.096112333,1.22E-08,
2009,0.096002157,1.22E-08,
2010,0.095892107,1.22E-08,
2011,0.095782183,1.22E-08,
2012,0.095672386,1.21E-08,
2013,0.095562714,1.21E-08,
2014,0.095453168,1.21E-08,
2015,0.095343748,1.21E-08,
2016,0.095234453,1.20E-08,
2017,0.095125284,1.20E-08,
2018,0.095016239,1.20E-08,
2019,0.09490732,1.20E-08,
2020,0.094798526,1.20E-08,
2021,0.094689856,1.19E-08,
2022,0.094581311,1.19E-08,
2023,0.09447289,1.19E-08,
2024,0.094364594,1.19E-08,
2025,0.094256421,1.18E-08,
2026,0.094148373,1.18E-08,
2027,0.094040449,1.18E-08,
2028,0.093932648,1.18E-08,
2029,0.093824971,1.18E-08,
2030,0.093717417,1.17E-08,
2031,0.093609987,1.17E-08,
2032,0.09350268,1.17E-08,
2033,0.093395496,1.17E-08,
2034,0.093288435,1.17E-08,
2035,0.093181496,1.16E-08,
2036,0.09307468,1.16E-08,
2037,0.092967987,1.16E-08,
2038,0.092861416,1.16E-08,
2039,0.092754967,1.16E-08,
2040,0.09264864,1.16E-08,
2041,0.092542435,1.15E-08,
2042,0.092436351,1.15E-08,
2043,0.09233039,1.15E-08,
2044,0.09222455,1.15E-08,
2045,0.092118831,1.15E-08,
2046,0.092013233,1.14E-08,
2047,0.091907757,1.14E-08,
2048,0.091802401,1.14E-08,
2049,0.091697166,1.14E-08,
2050,0.091592052,1.14E-08,
2051,0.091487058,1.14E-08,
2052,0.091382185,1.13E-08,
2053,0.091277432,1.13E-08,
2054,0.091172799,1.13E-08,
2055,0.091068286,1.13E-08,
2056,0.090963892,1.13E-08,
2057,0.090859619,1.13E-08,
2058,0.090755465,1.12E-08,
2059,0.09065143,1.12E-08,
2060,0.090547515,1.12E-08,
2061,0.090443719,1.12E-08,
2062,0.090340041,1.12E-08,
2063,0.090236483,1.12E-08,
2064,0.090133043,1.11E-08,
2065,0.090029722,1.11E-08,
2066,0.08992652,1.11E-08,
2067,0.089823435,1.11E-08,
2068,0.089720469,1.11E-08,
2069,0.089617621,1.11E-08,
2070,0.089514891,1.10E-08,
2071,0.089412279,1.10E-08,
2072,0.089309784,1.10E-08,
2073,0.089207407,1.10E-08,
2074,0.089105147,1.10E-08,
2075,0.089003004,1.10E-08,
2076,0.088900979,1.10E-08,
2077,0.08879907,1.09E-08,
2078,0.088697278,1.09E-08,
2079,0.088595603,1.09E-08,
2080,0.088494045,1.09E-08,
2081,0.088392603,1.09E-08,
2082,0.088291277,1.09E-08,
2083,0.088190067,1.08E-08,
2084,0.088088974,1.08E-08,
2085,0.087987996,1.08E-08,
2086,0.087887134,1.08E-08,
2087,0.087786388,1.08E-08,
2088,0.087685757,1.08E-08,
2089,0.087585242,1.08E-08,
2090,0.087484841,1.07E-08,
2091,0.087384556,1.07E-08,
2092,0.087284386,1.07E-08,
2093,0.087184331,1.07E-08,
2094,0.08708439,1.07E-08,
2095,0.086984564,1.07E-08,
2096,0.086884853,1.07E-08,
2097,0.086785255,1.06E-08,
2098,0.086685772,1.06E-08,
2099,0.086586403,1.06E-08,
2100,0.086487148,5.07E-09,
2101,0.086388007,5.05E-09,
2102,0.086288979,5.04E-09,
2103,0.086190065,5.02E-09,
2104,0.086091264,5.01E-09,
2105,0.085992577,5.00E-09,
2106,0.085894002,4.99E-09,
2107,0.085795541,4.98E-09,
2108,0.085697192,4.97E-09,
2109,0.085598957,4.96E-09,
2110,0.085500834,4.95E-09,
2111,0.085402823,4.94E-09,
2112,0.085304925,4.93E-09,
2113,0.085207139,4.92E-09,
2114,0.085109465,4.91E-09,
2115,0.085011903,4.90E-09,
2116,0.084914453,4.89E-09,
2117,0.084817114,4.88E-09,
2118,0.084719887,4.87E-09,
2119,0.084622772,4.86E-09,
2120,0.084525768,4.85E-09,
2121,0.084428875,4.84E-09,
2122,0.084332094,4.83E-09,
2123,0.084235423,4.83E-09,
2124,0.084138863,4.82E-09,
2125,0.084042414,4.81E-09,
2126,0.083946075,4.80E-09,
2127,0.083849847,4.79E-09,
2128,0.083753729,4.78E-09,
2129,0.083657721,4.78E-09,
2130,0.083561823,4.77E-09,
2131,0.083466036,4.76E-09,
2132,0.083370358,4.75E-09,
2133,0.083274789,4.74E-09,
2134,0.083179331,4.74E-09,
2135,0.083083981,4.73E-09,
2136,0.082988741,4.72E-09,
2137,0.082893611,4.71E-09,
2138,0.082798589,4.70E-09,
2139,0.082703676,4.70E-09,
2140,0.082608872,4.69E-09,
2141,0.082514177,4.68E-09,
2142,0.08241959,4.67E-09,
2143,0.082325112,4.67E-09,
2144,0.082230742,4.66E-09,
2145,0.08213648,4.65E-09,
2146,0.082042326,4.65E-09,
2147,0.081948281,4.64E-09,
2148,0.081854343,4.63E-09,
2149,0.081760512,4.62E-09,
2150,0.08166679,4.62E-09,
2151,0.081573174,4.61E-09,
2152,0.081479666,4.60E-09,
2153,0.081386266,4.60E-09,
2154,0.081292972,4.59E-09,
2155,0.081199785,4.58E-09,
2156,0.081106705,4.58E-09,
2157,0.081013732,4.57E-09,
2158,0.080920865,4.56E-09,
2159,0.080828105,4.56E-09,
2160,0.080735451,4.55E-09,
2161,0.080642904,4.54E-09,
2162,0.080550462,4.54E-09,
2163,0.080458126,4.53E-09,
2164,0.080365897,4.52E-09,
2165,0.080273773,4.52E-09,
2166,0.080181754,4.51E-09,
2167,0.080089842,4.50E-09,
2168,0.079998034,4.50E-09,
2169,0.079906332,4.49E-09,
2170,0.079814735,4.48E-09,
2171,0.079723242,4.48E-09,
2172,0.079631855,4.47E-09,
2173,0.079540573,4.46E-09,
2174,0.079449395,4.46E-09,
2175,0.079358322,4.45E-09,
2176,0.079267353,4.45E-09,
2177,0.079176488,4.44E-09,
2178,0.079085728,4.43E-09,
2179,0.078995071,4.43E-09,
2180,0.078904519,4.42E-09,
2181,0.07881407,4.41E-09,
2182,0.078723725,4.41E-09,
2183,0.078633484,4.40E-09,
2184,0.078543346,4.40E-09,
2185,0.078453311,4.39E-09,
2186,0.078363379,4.38E-09,
2187,0.078273551,4.38E-09,
2188,0.078183826,4.37E-09,
2189,0.078094203,4.37E-09,
2190,0.078004683,4.36E-09,
2191,0.077915266,4.35E-09,
2192,0.077825952,4.35E-09,
2193,0.077736739,4.34E-09,
2194,0.077647629,4.34E-09,
2195,0.077558622,4.33E-09,
2196,0.077469716,4.32E-09,
2197,0.077380912,4.32E-09,
2198,0.07729221,4.31E-09,
2199,0.07720361,4.31E-09,
2200,0.077115111,2.06E-09,
2201,0.077026713,2.05E-09,
2202,0.076938417,2.04E-09,
2203,0.076850223,2.04E-09,
2204,0.076762129,2.03E-09,
2205,0.076674136,2.03E-09,
2206,0.076586244,2.03E-09,
2207,0.076498453,2.02E-09,
2208,0.076410763,2.02E-09,
2209,0.076323173,2.01E-09,
2210,0.076235683,2.01E-09,
2211,0.076148294,2.00E-09,
2212,0.076061005,2.00E-09,
2213,0.075973816,2.00E-09,
2214,0.075886727,1.99E-09,
2215,0.075799738,1.99E-09,
2216,0.075712848,1.98E-09,
2217,0.075626058,1.98E-09,
2218,0.075539368,1.98E-09,
2219,0.075452777,1.97E-09,
2220,0.075366285,1.97E-09,
2221,0.075279893,1.97E-09,
2222,0.075193599,1.96E-09,
2223,0.075107405,1.96E-09,
2224,0.075021309,1.96E-09,
2225,0.074935312,1.95E-09,
2226,0.074849413,1.95E-09,
2227,0.074763613,1.95E-09,
2228,0.074677911,1.94E-09,
2229,0.074592308,1.94E-09,
2230,0.074506803,1.94E-09,
2231,0.074421395,1.93E-09,
2232,0.074336086,1.93E-09,
2233,0.074250874,1.93E-09,
2234,0.07416576,1.92E-09,
2235,0.074080744,1.92E-09,
2236,0.073995825,1.92E-09,
2237,0.073911004,1.91E-09,
2238,0.073826279,1.91E-09,
2239,0.073741652,1.91E-09,
2240,0.073657122,1.90E-09,
2241,0.073572689,1.90E-09,
2242,0.073488352,1.90E-09,
2243,0.073404112,1.89E-09,
2244,0.073319969,1.89E-09,
2245,0.073235922,1.89E-09,
2246,0.073151972,1.89E-09,
2247,0.073068118,1.88E-09,
2248,0.07298436,1.88E-09,
2249,0.072900698,1.88E-09,
2250,0.072817132,1.87E-09,
2251,0.072733661,1.87E-09,
2252,0.072650287,1.87E-09,
2253,0.072567007,1.87E-09,
2254,0.072483824,1.86E-09,
2255,0.072400736,1.86E-09,
2256,0.072317743,1.86E-09,
2257,0.072234845,1.85E-09,
2258,0.072152042,1.85E-09,
2259,0.072069334,1.85E-09,
2260,0.071986721,1.85E-09,
2261,0.071904202,1.84E-09,
2262,0.071821779,1.84E-09,
2263,0.071739449,1.84E-09,
2264,0.071657214,1.84E-09,
2265,0.071575074,1.83E-09,
2266,0.071493027,1.83E-09,
2267,0.071411075,1.83E-09,
2268,0.071329216,1.82E-09,
2269,0.071247452,1.82E-09,
2270,0.071165781,1.82E-09,
2271,0.071084203,1.82E-09,
2272,0.071002719,1.81E-09,
2273,0.070921329,1.81E-09,
2274,0.070840032,1.81E-09,
2275,0.070758828,1.81E-09,
2276,0.070677717,1.80E-09,
2277,0.070596699,1.80E-09,
2278,0.070515774,1.80E-09,
2279,0.070434942,1.80E-09,
2280,0.070354203,1.79E-09,
2281,0.070273556,1.79E-09,
2282,0.070193001,1.79E-09,
2283,0.070112539,1.79E-09,
2284,0.070032169,1.78E-09,
2285,0.069951891,1.78E-09,
2286,0.069871706,1.78E-09,
2287,0.069791612,1.78E-09,
2288,0.06971161,1.77E-09,
2289,0.069631699,1.77E-09,
2290,0.069551881,1.77E-09,
2291,0.069472153,1.77E-09,
2292,0.069392517,1.76E-09,
2293,0.069312973,1.76E-09,
2294,0.06923352,1.76E-09,
2295,0.069154157,1.76E-09,
2296,0.069074886,1.76E-09,
2297,0.068995705,1.75E-09,
2298,0.068916616,1.75E-09,
2299,0.068837617,1.75E-09,
2300,0.068758708,8.35E-10,
2301,0.06867989,8.32E-10,
2302,0.068601163,8.30E-10,
2303,0.068522525,8.28E-10,
2304,0.068443978,8.26E-10,
2305,0.068365521,8.24E-10,
2306,0.068287154,8.22E-10,
2307,0.068208876,8.20E-10,
2308,0.068130688,8.19E-10,
2309,0.06805259,8.17E-10,
2310,0.067974582,8.15E-10,
2311,0.067896663,8.13E-10,
2312,0.067818833,8.12E-10,
2313,0.067741092,8.10E-10,
2314,0.067663441,8.09E-10,
2315,0.067585878,8.07E-10,
2316,0.067508405,8.05E-10,
2317,0.06743102,8.04E-10,
2318,0.067353724,8.02E-10,
2319,0.067276517,8.01E-10,
2320,0.067199398,7.99E-10,
2321,0.067122367,7.98E-10,
2322,0.067045425,7.97E-10,
2323,0.066968571,7.95E-10,
2324,0.066891805,7.94E-10,
2325,0.066815127,7.92E-10,
2326,0.066738537,7.91E-10,
2327,0.066662035,7.90E-10,
2328,0.066585621,7.88E-10,
2329,0.066509294,7.87E-10,
2330,0.066433054,7.85E-10,
2331,0.066356902,7.84E-10,
2332,0.066280837,7.83E-10,
2333,0.06620486,7.82E-10,
2334,0.066128969,7.80E-10,
2335,0.066053166,7.79E-10,
2336,0.06597745,7.78E-10,
2337,0.06590182,7.76E-10,
2338,0.065826277,7.75E-10,
2339,0.06575082,7.74E-10,
2340,0.06567545,7.73E-10,
2341,0.065600167,7.71E-10,
2342,0.065524969,7.70E-10,
2343,0.065449858,7.69E-10,
2344,0.065374833,7.68E-10,
2345,0.065299895,7.67E-10,
2346,0.065225041,7.65E-10,
2347,0.065150274,7.64E-10,
2348,0.065075593,7.63E-10,
2349,0.065000997,7.62E-10,
2350,0.064926486,7.61E-10,
2351,0.064852061,7.60E-10,
2352,0.064777722,7.58E-10,
2353,0.064703467,7.57E-10,
2354,0.064629298,7.56E-10,
2355,0.064555214,7.55E-10,
2356,0.064481214,7.54E-10,
2357,0.0644073,7.53E-10,
2358,0.06433347,7.52E-10,
2359,0.064259725,7.51E-10,
2360,0.064186064,7.49E-10,
2361,0.064112488,7.48E-10,
2362,0.064038996,7.47E-10,
2363,0.063965588,7.46E-10,
2364,0.063892265,7.45E-10,
2365,0.063819025,7.44E-10,
2366,0.06374587,7.43E-10,
2367,0.063672798,7.42E-10,
2368,0.06359981,7.41E-10,
2369,0.063526906,7.40E-10,
2370,0.063454085,7.39E-10,
2371,0.063381348,7.38E-10,
2372,0.063308694,7.37E-10,
2373,0.063236124,7.36E-10,
2374,0.063163637,7.34E-10,
2375,0.063091232,7.33E-10,
2376,0.063018911,7.32E-10,
2377,0.062946673,7.31E-10,
2378,0.062874517,7.30E-10,
2379,0.062802445,7.29E-10,
2380,0.062730454,7.28E-10,
2381,0.062658547,7.27E-10,
2382,0.062586722,7.26E-10,
2383,0.062514979,7.25E-10,
2384,0.062443318,7.24E-10,
2385,0.06237174,7.23E-10,
2386,0.062300243,7.22E-10,
2387,0.062228829,7.21E-10,
2388,0.062157496,7.20E-10,
2389,0.062086245,7.19E-10,
2390,0.062015076,7.18E-10,
2391,0.061943989,7.17E-10,
2392,0.061872982,7.16E-10,
2393,0.061802058,7.15E-10,
2394,0.061731214,7.14E-10,
2395,0.061660452,7.13E-10,
2396,0.061589771,7.13E-10,
2397,0.061519171,7.12E-10,
2398,0.061448652,7.11E-10,
2399,0.061378214,7.10E-10,
2400,0.061307856,3.39E-10,
2401,0.061237579,3.38E-10,
2402,0.061167383,3.37E-10,
2403,0.061097267,3.36E-10,
2404,0.061027232,3.35E-10,
2405,0.060957276,3.34E-10,
2406,0.060887401,3.34E-10,
2407,0.060817606,3.33E-10,
2408,0.060747892,3.32E-10,
2409,0.060678257,3.32E-10,
2410,0.060608701,3.31E-10,
2411,0.060539226,3.30E-10,
2412,0.06046983,3.29E-10,
2413,0.060400514,3.29E-10,
2414,0.060331277,3.28E-10,
2415,0.06026212,3.28E-10,
2416,0.060193042,3.27E-10,
2417,0.060124043,3.26E-10,
2418,0.060055123,3.26E-10,
2419,0.059986282,3.25E-10,
2420,0.05991752,3.24E-10,
2421,0.059848837,3.24E-10,
2422,0.059780232,3.23E-10,
2423,0.059711707,3.23E-10,
2424,0.05964326,3.22E-10,
2425,0.059574891,3.22E-10,
2426,0.0595066,3.21E-10,
2427,0.059438388,3.20E-10,
2428,0.059370254,3.20E-10,
2429,0.059302199,3.19E-10,
2430,0.059234221,3.19E-10,
2431,0.059166321,3.18E-10,
2432,0.059098499,3.18E-10,
2433,0.059030755,3.17E-10,
2434,0.058963088,3.17E-10,
2435,0.058895499,3.16E-10,
2436,0.058827988,3.16E-10,
2437,0.058760553,3.15E-10,
2438,0.058693197,3.15E-10,
2439,0.058625917,3.14E-10,
2440,0.058558714,3.14E-10,
2441,0.058491589,3.13E-10,
2442,0.05842454,3.13E-10,
2443,0.058357569,3.12E-10,
2444,0.058290674,3.12E-10,
2445,0.058223855,3.11E-10,
2446,0.058157114,3.11E-10,
2447,0.058090449,3.10E-10,
2448,0.05802386,3.10E-10,
2449,0.057957347,3.09E-10,
2450,0.057890911,3.09E-10,
2451,0.057824551,3.08E-10,
2452,0.057758267,3.08E-10,
2453,0.057692059,3.07E-10,
2454,0.057625927,3.07E-10,
2455,0.057559871,3.06E-10,
2456,0.057493891,3.06E-10,
2457,0.057427986,3.06E-10,
2458,0.057362156,3.05E-10,
2459,0.057296403,3.05E-10,
2460,0.057230724,3.04E-10,
2461,0.057165121,3.04E-10,
2462,0.057099593,3.03E-10,
2463,0.05703414,3.03E-10,
2464,0.056968762,3.02E-10,
2465,0.056903459,3.02E-10,
2466,0.056838231,3.02E-10,
2467,0.056773078,3.01E-10,
2468,0.056707999,3.01E-10,
2469,0.056642995,3.00E-10,
2470,0.056578066,3.00E-10,
2471,0.056513211,2.99E-10,
2472,0.05644843,2.99E-10,
2473,0.056383723,2.99E-10,
2474,0.056319091,2.98E-10,
2475,0.056254533,2.98E-10,
2476,0.056190049,2.97E-10,
2477,0.056125638,2.97E-10,
2478,0.056061302,2.96E-10,
2479,0.055997039,2.96E-10,
2480,0.05593285,2.96E-10,
2481,0.055868735,2.95E-10,
2482,0.055804693,2.95E-10,
2483,0.055740724,2.94E-10,
2484,0.055676829,2.94E-10,
2485,0.055613007,2.94E-10,
2486,0.055549258,2.93E-10,
2487,0.055485583,2.93E-10,
2488,0.05542198,2.92E-10,
2489,0.05535845,2.92E-10,
2490,0.055294993,2.92E-10,
2491,0.055231609,2.91E-10,
2492,0.055168297,2.91E-10,
2493,0.055105058,2.90E-10,
2494,0.055041892,2.90E-10,
2495,0.054978797,2.90E-10,
2496,0.054915776,2.89E-10,
2497,0.054852826,2.89E-10,
2498,0.054789949,2.88E-10,
2499,0.054727143,2.88E-10,
2500,0.05466441,1.38E-10,
2501,0.054601748,1.37E-10,
2502,0.054539159,1.37E-10,
2503,0.054476641,1.36E-10,
2504,0.054414195,1.36E-10,
2505,0.05435182,1.36E-10,
2506,0.054289517,1.35E-10,
2507,0.054227285,1.35E-10,
2508,0.054165125,1.35E-10,
2509,0.054103036,1.35E-10,
2510,0.054041018,1.34E-10,
2511,0.053979071,1.34E-10,
2512,0.053917195,1.34E-10,
2513,0.05385539,1.33E-10,
2514,0.053793656,1.33E-10,
2515,0.053731993,1.33E-10,
2516,0.053670401,1.33E-10,
2517,0.053608879,1.32E-10,
2518,0.053547427,1.32E-10,
2519,0.053486046,1.32E-10,
2520,0.053424735,1.32E-10,
2521,0.053363495,1.31E-10,
2522,0.053302325,1.31E-10,
2523,0.053241225,1.31E-10,
2524,0.053180195,1.31E-10,
2525,0.053119235,1.31E-10,
2526,0.053058344,1.30E-10,
2527,0.052997524,1.30E-10,
2528,0.052936773,1.30E-10,
2529,0.052876092,1.30E-10,
2530,0.052815481,1.29E-10,
2531,0.052754939,1.29E-10,
2532,0.052694466,1.29E-10,
2533,0.052634063,1.29E-10,
2534,0.052573729,1.29E-10,
2535,0.052513464,1.28E-10,
2536,0.052453268,1.28E-10,
2537,0.052393141,1.28E-10,
2538,0.052333084,1.28E-10,
2539,0.052273095,1.28E-10,
2540,0.052213174,1.27E-10,
2541,0.052153323,1.27E-10,
2542,0.05209354,1.27E-10,
2543,0.052033825,1.27E-10,
2544,0.051974179,1.27E-10,
2545,0.051914602,1.26E-10,
2546,0.051855092,1.26E-10,
2547,0.051795651,1.26E-10,
2548,0.051736278,1.26E-10,
2549,0.051676973,1.26E-10,
2550,0.051617737,1.25E-10,
2551,0.051558568,1.25E-10,
2552,0.051499466,1.25E-10,
2553,0.051440433,1.25E-10,
2554,0.051381467,1.25E-10,
2555,0.051322569,1.24E-10,
2556,0.051263738,1.24E-10,
2557,0.051204975,1.24E-10,
2558,0.051146279,1.24E-10,
2559,0.051087651,1.24E-10,
2560,0.051029089,1.23E-10,
2561,0.050970595,1.23E-10,
2562,0.050912168,1.23E-10,
2563,0.050853807,1.23E-10,
2564,0.050795514,1.23E-10,
2565,0.050737288,1.23E-10,
2566,0.050679128,1.22E-10,
2567,0.050621035,1.22E-10,
2568,0.050563008,1.22E-10,
2569,0.050505048,1.22E-10,
2570,0.050447155,1.22E-10,
2571,0.050389328,1.22E-10,
2572,0.050331567,1.21E-10,
2573,0.050273872,1.21E-10,
2574,0.050216243,1.21E-10,
2575,0.050158681,1.21E-10,
2576,0.050101184,1.21E-10,
2577,0.050043754,1.21E-10,
2578,0.049986389,1.20E-10,
2579,0.04992909,1.20E-10,
2580,0.049871857,1.20E-10,
2581,0.049814689,1.20E-10,
2582,0.049757587,1.20E-10,
2583,0.04970055,1.20E-10,
2584,0.049643579,1.19E-10,
2585,0.049586673,1.19E-10,
2586,0.049529832,1.19E-10,
2587,0.049473056,1.19E-10,
2588,0.049416346,1.19E-10,
2589,0.0493597,1.19E-10,
2590,0.049303119,1.18E-10,
2591,0.049246604,1.18E-10,
2592,0.049190153,1.18E-10,
2593,0.049133766,1.18E-10,
2594,0.049077445,1.18E-10,
2595,0.049021188,1.18E-10,
2596,0.048964995,1.17E-10,
2597,0.048908867,1.17E-10,
2598,0.048852803,1.17E-10,
2599,0.048796803,1.17E-10,
2600,0.048740868,5.59E-11,
2601,0.048684997,5.57E-11,
2602,0.048629189,5.55E-11,
2603,0.048573446,5.54E-11,
2604,0.048517767,5.53E-11,
2605,0.048462151,5.51E-11,
2606,0.048406599,5.50E-11,
2607,0.048351111,5.49E-11,
2608,0.048295687,5.48E-11,
2609,0.048240326,5.47E-11,
2610,0.048185028,5.45E-11,
2611,0.048129794,5.44E-11,
2612,0.048074623,5.43E-11,
2613,0.048019516,5.42E-11,
2614,0.047964472,5.41E-11,
2615,0.04790949,5.40E-11,
2616,0.047854572,5.39E-11,
2617,0.047799717,5.38E-11,
2618,0.047744924,5.37E-11,
2619,0.047690195,5.36E-11,
2620,0.047635528,5.35E-11,
2621,0.047580923,5.34E-11,
2622,0.047526382,5.33E-11,
2623,0.047471903,5.32E-11,
2624,0.047417486,5.31E-11,
2625,0.047363132,5.30E-11,
2626,0.04730884,5.29E-11,
2627,0.04725461,5.28E-11,
2628,0.047200442,5.27E-11,
2629,0.047146337,5.27E-11,
2630,0.047092293,5.26E-11,
2631,0.047038312,5.25E-11,
2632,0.046984392,5.24E-11,
2633,0.046930534,5.23E-11,
2634,0.046876738,5.22E-11,
2635,0.046823004,5.21E-11,
2636,0.046769331,5.20E-11,
2637,0.04671572,5.20E-11,
2638,0.04666217,5.19E-11,
2639,0.046608681,5.18E-11,
2640,0.046555254,5.17E-11,
2641,0.046501888,5.16E-11,
2642,0.046448584,5.15E-11,
2643,0.04639534,5.15E-11,
2644,0.046342157,5.14E-11,
2645,0.046289036,5.13E-11,
2646,0.046235975,5.12E-11,
2647,0.046182975,5.11E-11,
2648,0.046130036,5.11E-11,
2649,0.046077157,5.10E-11,
2650,0.046024339,5.09E-11,
2651,0.045971582,5.08E-11,
2652,0.045918885,5.08E-11,
2653,0.045866249,5.07E-11,
2654,0.045813673,5.06E-11,
2655,0.045761157,5.05E-11,
2656,0.045708701,5.04E-11,
2657,0.045656306,5.04E-11,
2658,0.04560397,5.03E-11,
2659,0.045551695,5.02E-11,
2660,0.045499479,5.01E-11,
2661,0.045447324,5.01E-11,
2662,0.045395228,5.00E-11,
2663,0.045343191,4.99E-11,
2664,0.045291215,4.99E-11,
2665,0.045239298,4.98E-11,
2666,0.045187441,4.97E-11,
2667,0.045135643,4.96E-11,
2668,0.045083904,4.96E-11,
2669,0.045032225,4.95E-11,
2670,0.044980605,4.94E-11,
2671,0.044929044,4.94E-11,
2672,0.044877542,4.93E-11,
2673,0.044826099,4.92E-11,
2674,0.044774715,4.91E-11,
2675,0.04472339,4.91E-11,
2676,0.044672124,4.90E-11,
2677,0.044620917,4.89E-11,
2678,0.044569768,4.89E-11,
2679,0.044518678,4.88E-11,
2680,0.044467647,4.87E-11,
2681,0.044416674,4.87E-11,
2682,0.04436576,4.86E-11,
2683,0.044314903,4.85E-11,
2684,0.044264106,4.85E-11,
2685,0.044213366,4.84E-11,
2686,0.044162685,4.83E-11,
2687,0.044112061,4.83E-11,
2688,0.044061496,4.82E-11,
2689,0.044010989,4.81E-11,
2690,0.043960539,4.81E-11,
2691,0.043910148,4.80E-11,
2692,0.043859814,4.79E-11,
2693,0.043809538,4.79E-11,
2694,0.043759319,4.78E-11,
2695,0.043709158,4.77E-11,
2696,0.043659055,4.77E-11,
2697,0.043609009,4.76E-11,
2698,0.04355902,4.76E-11,
2699,0.043509089,4.75E-11,
2700,0.043459214,2.27E-11,
2701,0.043409398,2.26E-11,
2702,0.043359638,2.25E-11,
2703,0.043309935,2.25E-11,
2704,0.043260289,2.24E-11,
2705,0.0432107,2.24E-11,
2706,0.043161168,2.23E-11,
2707,0.043111693,2.23E-11,
2708,0.043062274,2.22E-11,
2709,0.043012912,2.22E-11,
2710,0.042963607,2.21E-11,
2711,0.042914358,2.21E-11,
2712,0.042865166,2.21E-11,
2713,0.04281603,2.20E-11,
2714,0.04276695,2.20E-11,
2715,0.042717927,2.19E-11,
2716,0.042668959,2.19E-11,
2717,0.042620048,2.18E-11,
2718,0.042571193,2.18E-11,
2719,0.042522394,2.18E-11,
2720,0.042473651,2.17E-11,
2721,0.042424964,2.17E-11,
2722,0.042376333,2.16E-11,
2723,0.042327757,2.16E-11,
2724,0.042279237,2.16E-11,
2725,0.042230773,2.15E-11,
2726,0.042182364,2.15E-11,
2727,0.04213401,2.14E-11,
2728,0.042085713,2.14E-11,
2729,0.04203747,2.14E-11,
2730,0.041989283,2.13E-11,
2731,0.041941151,2.13E-11,
2732,0.041893074,2.13E-11,
2733,0.041845052,2.12E-11,
2734,0.041797086,2.12E-11,
2735,0.041749174,2.12E-11,
2736,0.041701317,2.11E-11,
2737,0.041653515,2.11E-11,
2738,0.041605768,2.11E-11,
2739,0.041558076,2.10E-11,
2740,0.041510438,2.10E-11,
2741,0.041462855,2.10E-11,
2742,0.041415327,2.09E-11,
2743,0.041367852,2.09E-11,
2744,0.041320433,2.09E-11,
2745,0.041273068,2.08E-11,
2746,0.041225757,2.08E-11,
2747,0.0411785,2.08E-11,
2748,0.041131297,2.07E-11,
2749,0.041084149,2.07E-11,
2750,0.041037054,2.07E-11,
2751,0.040990014,2.06E-11,
2752,0.040943027,2.06E-11,
2753,0.040896095,2.06E-11,
2754,0.040849216,2.05E-11,
2755,0.040802391,2.05E-11,
2756,0.040755619,2.05E-11,
2757,0.040708901,2.04E-11,
2758,0.040662237,2.04E-11,
2759,0.040615626,2.04E-11,
2760,0.040569069,2.04E-11,
2761,0.040522565,2.03E-11,
2762,0.040476114,2.03E-11,
2763,0.040429717,2.03E-11,
2764,0.040383372,2.02E-11,
2765,0.040337081,2.02E-11,
2766,0.040290843,2.02E-11,
2767,0.040244658,2.02E-11,
2768,0.040198526,2.01E-11,
2769,0.040152447,2.01E-11,
2770,0.04010642,2.01E-11,
2771,0.040060447,2.00E-11,
2772,0.040014526,2.00E-11,
2773,0.039968657,2.00E-11,
2774,0.039922842,2.00E-11,
2775,0.039877078,1.99E-11,
2776,0.039831367,1.99E-11,
2777,0.039785709,1.99E-11,
2778,0.039740103,1.98E-11,
2779,0.039694549,1.98E-11,
2780,0.039649048,1.98E-11,
2781,0.039603598,1.98E-11,
2782,0.039558201,1.97E-11,
2783,0.039512856,1.97E-11,
2784,0.039467562,1.97E-11,
2785,0.039422321,1.96E-11,
2786,0.039377132,1.96E-11,
2787,0.039331994,1.96E-11,
2788,0.039286908,1.96E-11,
2789,0.039241874,1.95E-11,
2790,0.039196891,1.95E-11,
2791,0.03915196,1.95E-11,
2792,0.03910708,1.95E-11,
2793,0.039062252,1.94E-11,
2794,0.039017475,1.94E-11,
2795,0.03897275,1.94E-11,
2796,0.038928076,1.94E-11,
2797,0.038883453,1.93E-11,
2798,0.038838881,1.93E-11,
2799,0.03879436,1.93E-11,
2800,0.038749891,9.22E-12,
2801,0.038705472,9.18E-12,
2802,0.038661104,9.16E-12,
2803,0.038616787,9.13E-12,
2804,0.038572521,9.11E-12,
2805,0.038528306,9.09E-12,
2806,0.038484141,9.07E-12,
2807,0.038440027,9.05E-12,
2808,0.038395963,9.03E-12,
2809,0.03835195,9.01E-12,
2810,0.038307988,8.99E-12,
2811,0.038264076,8.97E-12,
2812,0.038220214,8.95E-12,
2813,0.038176402,8.94E-12,
2814,0.038132641,8.92E-12,
2815,0.03808893,8.90E-12,
2816,0.038045269,8.89E-12,
2817,0.038001658,8.87E-12,
2818,0.037958097,8.85E-12,
2819,0.037914586,8.84E-12,
2820,0.037871125,8.82E-12,
2821,0.037827713,8.80E-12,
2822,0.037784352,8.79E-12,
2823,0.03774104,8.77E-12,
2824,0.037697777,8.76E-12,
2825,0.037654565,8.74E-12,
2826,0.037611402,8.73E-12,
2827,0.037568288,8.71E-12,
2828,0.037525224,8.69E-12,
2829,0.037482209,8.68E-12,
2830,0.037439243,8.67E-12,
2831,0.037396327,8.65E-12,
2832,0.03735346,8.64E-12,
2833,0.037310642,8.62E-12,
2834,0.037267873,8.61E-12,
2835,0.037225153,8.59E-12,
2836,0.037182482,8.58E-12,
2837,0.03713986,8.57E-12,
2838,0.037097287,8.55E-12,
2839,0.037054762,8.54E-12,
2840,0.037012287,8.52E-12,
2841,0.03696986,8.51E-12,
2842,0.036927482,8.50E-12,
2843,0.036885152,8.48E-12,
2844,0.036842871,8.47E-12,
2845,0.036800638,8.46E-12,
2846,0.036758454,8.44E-12,
2847,0.036716318,8.43E-12,
2848,0.03667423,8.42E-12,
2849,0.036632191,8.41E-12,
2850,0.0365902,8.39E-12,
2851,0.036548257,8.38E-12,
2852,0.036506362,8.37E-12,
2853,0.036464515,8.35E-12,
2854,0.036422716,8.34E-12,
2855,0.036380964,8.33E-12,
2856,0.036339261,8.32E-12,
2857,0.036297606,8.30E-12,
2858,0.036255998,8.29E-12,
2859,0.036214438,8.28E-12,
2860,0.036172926,8.27E-12,
2861,0.036131461,8.26E-12,
2862,0.036090044,8.24E-12,
2863,0.036048674,8.23E-12,
2864,0.036007352,8.22E-12,
2865,0.035966077,8.21E-12,
2866,0.035924849,8.20E-12,
2867,0.035883669,8.18E-12,
2868,0.035842536,8.17E-12,
2869,0.035801449,8.16E-12,
2870,0.035760411,8.15E-12,
2871,0.035719419,8.14E-12,
2872,0.035678474,8.13E-12,
2873,0.035637576,8.11E-12,
2874,0.035596725,8.10E-12,
2875,0.03555592,8.09E-12,
2876,0.035515163,8.08E-12,
2877,0.035474452,8.07E-12,
2878,0.035433788,8.06E-12,
2879,0.03539317,8.05E-12,
2880,0.0353526,8.03E-12,
2881,0.035312075,8.02E-12,
2882,0.035271597,8.01E-12,
2883,0.035231166,8.00E-12,
2884,0.03519078,7.99E-12,
2885,0.035150441,7.98E-12,
2886,0.035110149,7.97E-12,
2887,0.035069902,7.96E-12,
2888,0.035029702,7.95E-12,
2889,0.034989547,7.94E-12,
2890,0.034949439,7.93E-12,
2891,0.034909377,7.91E-12,
2892,0.034869361,7.90E-12,
2893,0.03482939,7.89E-12,
2894,0.034789465,7.88E-12,
2895,0.034749586,7.87E-12,
2896,0.034709753,7.86E-12,
2897,0.034669966,7.85E-12,
2898,0.034630224,7.84E-12,
2899,0.034590527,7.83E-12,
2900,0.034550876,3.76E-12,
2901,0.034511271,3.75E-12,
2902,0.034471711,3.74E-12,
2903,0.034432196,3.73E-12,
2904,0.034392727,3.72E-12,
2905,0.034353303,3.71E-12,
2906,0.034313924,3.70E-12,
2907,0.03427459,3.69E-12,
2908,0.034235301,3.68E-12,
2909,0.034196058,3.68E-12,
2910,0.034156859,3.67E-12,
2911,0.034117705,3.66E-12,
2912,0.034078596,3.65E-12,
2913,0.034039532,3.65E-12,
2914,0.034000513,3.64E-12,
2915,0.033961538,3.63E-12,
2916,0.033922609,3.63E-12,
2917,0.033883723,3.62E-12,
2918,0.033844883,3.61E-12,
2919,0.033806086,3.61E-12,
2920,0.033767335,3.60E-12,
2921,0.033728627,3.59E-12,
2922,0.033689965,3.59E-12,
2923,0.033651346,3.58E-12,
2924,0.033612772,3.57E-12,
2925,0.033574242,3.57E-12,
2926,0.033535756,3.56E-12,
2927,0.033497314,3.55E-12,
2928,0.033458916,3.55E-12,
2929,0.033420562,3.54E-12,
2930,0.033382253,3.54E-12,
2931,0.033343987,3.53E-12,
2932,0.033305765,3.52E-12,
2933,0.033267587,3.52E-12,
2934,0.033229452,3.51E-12,
2935,0.033191362,3.51E-12,
2936,0.033153314,3.50E-12,
2937,0.033115311,3.50E-12,
2938,0.033077351,3.49E-12,
2939,0.033039435,3.48E-12,
2940,0.033001562,3.48E-12,
2941,0.032963733,3.47E-12,
2942,0.032925946,3.47E-12,
2943,0.032888204,3.46E-12,
2944,0.032850504,3.46E-12,
2945,0.032812848,3.45E-12,
2946,0.032775235,3.45E-12,
2947,0.032737665,3.44E-12,
2948,0.032700138,3.44E-12,
2949,0.032662654,3.43E-12,
2950,0.032625213,3.43E-12,
2951,0.032587815,3.42E-12,
2952,0.032550459,3.42E-12,
2953,0.032513147,3.41E-12,
2954,0.032475877,3.41E-12,
2955,0.032438651,3.40E-12,
2956,0.032401466,3.39E-12,
2957,0.032364325,3.39E-12,
2958,0.032327226,3.38E-12,
2959,0.032290169,3.38E-12,
2960,0.032253155,3.37E-12,
2961,0.032216184,3.37E-12,
2962,0.032179254,3.37E-12,
2963,0.032142368,3.36E-12,
2964,0.032105523,3.36E-12,
2965,0.032068721,3.35E-12,
2966,0.03203196,3.35E-12,
2967,0.031995242,3.34E-12,
2968,0.031958567,3.34E-12,
2969,0.031921933,3.33E-12,
2970,0.031885341,3.33E-12,
2971,0.031848791,3.32E-12,
2972,0.031812283,3.32E-12,
2973,0.031775816,3.31E-12,
2974,0.031739392,3.31E-12,
2975,0.031703009,3.30E-12,
2976,0.031666668,3.30E-12,
2977,0.031630369,3.29E-12,
2978,0.031594111,3.29E-12,
2979,0.031557895,3.28E-12,
2980,0.031521721,3.28E-12,
2981,0.031485588,3.28E-12,
2982,0.031449496,3.27E-12,
2983,0.031413445,3.27E-12,
2984,0.031377436,3.26E-12,
2985,0.031341469,3.26E-12,
2986,0.031305542,3.25E-12,
2987,0.031269657,3.25E-12,
2988,0.031233813,3.24E-12,
2989,0.031198009,3.24E-12,
2990,0.031162247,3.24E-12,
2991,0.031126526,3.23E-12,
2992,0.031090846,3.23E-12,
2993,0.031055207,3.22E-12,
2994,0.031019609,3.22E-12,
2995,0.030984051,3.21E-12,
2996,0.030948534,3.21E-12,
2997,0.030913058,3.21E-12,
2998,0.030877623,3.20E-12,
2999,0.030842228,3.20E-12,
3000,0.030806873,1.53E-12,
3001,0.03077156,1.53E-12,
3002,0.030736286,1.52E-12,
3003,0.030701054,1.52E-12,
3004,0.030665861,1.51E-12,
3005,0.030630709,1.51E-12,
3006,0.030595597,1.51E-12,
3007,0.030560526,1.50E-12,
3008,0.030525494,1.50E-12,
3009,0.030490503,1.50E-12,
3010,0.030455552,1.50E-12,
3011,0.030420641,1.49E-12,
3012,0.03038577,1.49E-12,
3013,0.030350939,1.49E-12,
3014,0.030316148,1.48E-12,
3015,0.030281397,1.48E-12,
3016,0.030246685,1.48E-12,
3017,0.030212014,1.47E-12,
3018,0.030177382,1.47E-12,
3019,0.03014279,1.47E-12,
3020,0.030108237,1.47E-12,
3021,0.030073724,1.46E-12,
3022,0.030039251,1.46E-12,
3023,0.030004817,1.46E-12,
3024,0.029970423,1.46E-12,
3025,0.029936068,1.45E-12,
3026,0.029901753,1.45E-12,
3027,0.029867476,1.45E-12,
3028,0.029833239,1.45E-12,
3029,0.029799042,1.44E-12,
3030,0.029764883,1.44E-12,
3031,0.029730764,1.44E-12,
3032,0.029696684,1.44E-12,
3033,0.029662643,1.43E-12,
3034,0.029628641,1.43E-12,
3035,0.029594677,1.43E-12,
3036,0.029560753,1.43E-12,
3037,0.029526868,1.42E-12,
3038,0.029493021,1.42E-12,
3039,0.029459214,1.42E-12,
3040,0.029425445,1.42E-12,
3041,0.029391715,1.42E-12,
3042,0.029358023,1.41E-12,
3043,0.02932437,1.41E-12,
3044,0.029290756,1.41E-12,
3045,0.02925718,1.41E-12,
3046,0.029223643,1.40E-12,
3047,0.029190144,1.40E-12,
3048,0.029156683,1.40E-12,
3049,0.029123261,,
3050,0.029089877,,
3051,0.029056532,,
3052,0.029023224,,
3053,0.028989955,,
3054,0.028956724,,
3055,0.028923531,,
3056,0.028890376,,
3057,0.028857259,,
3058,0.028824181,,
3059,0.02879114,,
3060,0.028758136,,
3061,0.028725171,,
3062,0.028692244,,
3063,0.028659354,,
3064,0.028626502,,
3065,0.028593687,,
3066,0.028560911,,
3067,0.028528171,,
3068,0.02849547,,
3069,0.028462806,,
3070,0.028430179,,
3071,0.028397589,,
3072,0.028365037,,
3073,0.028332523,,
3074,0.028300045,,
3075,0.028267605,,
3076,0.028235202,,
3077,0.028202836,,
3078,0.028170508,,
3079,0.028138216,,
3080,0.028105961,,
3081,0.028073743,,
3082,0.028041563,,
3083,0.028009419,,
3084,0.027977312,,
3085,0.027945242,,
3086,0.027913208,,
3087,0.027881211,,
3088,0.027849251,,
3089,0.027817328,,
3090,0.027785441,,
3091,0.027753591,,
3092,0.027721777,,
3093,0.027689999,,
3094,0.027658259,,
3095,0.027626554,,
3096,0.027594886,,
3097,0.027563254,,
3098,0.027531658,,
3099,0.027500099,,
3100,0.027468576,,
3101,0.027437089,,
3102,0.027405638,,
3103,0.027374223,,
3104,0.027342844,,
3105,0.027311501,,
3106,0.027280194,,
3107,0.027248923,,
3108,0.027217687,,
3109,0.027186488,,
3110,0.027155324,,
3111,0.027124196,,
3112,0.027093104,,
3113,0.027062047,,
3114,0.027031026,,
3115,0.027000041,,
3116,0.026969091,,
3117,0.026938176,,
3118,0.026907297,,
3119,0.026876453,,
3120,0.026845645,,
3121,0.026814872,,
3122,0.026784134,,
3123,0.026753432,,
3124,0.026722764,,
3125,0.026692132,,
3126,0.026661535,,
3127,0.026630973,,
3128,0.026600446,,
3129,0.026569954,,
3130,0.026539497,,
3131,0.026509075,,
3132,0.026478688,,
3133,0.026448335,,
3134,0.026418018,,
3135,0.026387735,,
3136,0.026357487,,
3137,0.026327273,,
3138,0.026297095,,
3139,0.02626695,,
3140,0.026236841,,
3141,0.026206766,,
3142,0.026176725,,
3143,0.026146719,,
3144,0.026116747,,
3145,0.026086809,,
3146,0.026056906,,
3147,0.026027037,,
3148,0.025997203,,
3149,0.025967402,,
3150,0.025937636,,
3151,0.025907904,,
3152,0.025878205,,
3153,0.025848541,,
3154,0.025818911,,
3155,0.025789315,,
3156,0.025759753,,
3157,0.025730225,,
3158,0.02570073,,
3159,0.02567127,,
3160,0.025641843,,
3161,0.02561245,,
3162,0.02558309,,
3163,0.025553765,,
3164,0.025524472,,
3165,0.025495214,,
3166,0.025465989,,
3167,0.025436797,,
3168,0.025407639,,
3169,0.025378514,,
3170,0.025349423,,
3171,0.025320365,,
3172,0.025291341,,
3173,0.025262349,,
3174,0.025233391,,
3175,0.025204466,,
3176,0.025175574,,
3177,0.025146716,,
3178,0.02511789,,
3179,0.025089098,,
3180,0.025060338,,
3181,0.025031612,,
3182,0.025002918,,
3183,0.024974257,,
3184,0.024945629,,
3185,0.024917034,,
3186,0.024888472,,
3187,0.024859943,,
3188,0.024831446,,
3189,0.024802982,,
3190,0.02477455,,
3191,0.024746151,,
3192,0.024717785,,
3193,0.024689451,,
3194,0.024661149,,
3195,0.02463288,,
3196,0.024604644,,
3197,0.02457644,,
3198,0.024548268,,
3199,0.024520128,,
3200,0.024492021,,
3201,0.024463946,,
3202,0.024435903,,
3203,0.024407892,,
3204,0.024379913,,
3205,0.024351967,,
3206,0.024324052,,
3207,0.02429617,,
3208,0.024268319,,
3209,0.0242405,,
3210,0.024212714,,
3211,0.024184959,,
3212,0.024157236,,
3213,0.024129544,,
3214,0.024101885,,
3215,0.024074257,,
3216,0.024046661,,
3217,0.024019096,,
3218,0.023991563,,
3219,0.023964062,,
3220,0.023936592,,
3221,0.023909153,,
3222,0.023881746,,
3223,0.023854371,,
3224,0.023827027,,
3225,0.023799714,,
3226,0.023772432,,
3227,0.023745182,,
3228,0.023717963,,
3229,0.023690775,,
3230,0.023663619,,
3231,0.023636493,,
3232,0.023609399,,
3233,0.023582335,,
3234,0.023555303,,
3235,0.023528302,,
3236,0.023501331,,
3237,0.023474392,,
3238,0.023447483,,
3239,0.023420605,,
3240,0.023393758,,
3241,0.023366942,,
3242,0.023340157,,
3243,0.023313402,,
3244,0.023286678,,
3245,0.023259985,,
3246,0.023233322,,
3247,0.023206689,,
3248,0.023180088,,
3249,0.023153517,,
3250,0.023126976,,
3251,0.023100465,,
3252,0.023073985,,
3253,0.023047536,,
3254,0.023021116,,
3255,0.022994727,,
3256,0.022968369,,
3257,0.02294204,,
3258,0.022915742,,
3259,0.022889474,,
3260,0.022863235,,
3261,0.022837027,,
3262,0.022810849,,
3263,0.022784701,,
3264,0.022758583,,
3265,0.022732495,,
3266,0.022706437,,
3267,0.022680409,,
3268,0.02265441,,
3269,0.022628442,,
3270,0.022602503,,
3271,0.022576594,,
3272,0.022550714,,
3273,0.022524864,,
3274,0.022499044,,
3275,0.022473254,,
3276,0.022447493,,
3277,0.022421761,,
3278,0.022396059,,
3279,0.022370387,,
3280,0.022344744,,
3281,0.02231913,,
3282,0.022293545,,
3283,0.02226799,,
3284,0.022242465,,
3285,0.022216968,,
3286,0.022191501,,
3287,0.022166063,,
3288,0.022140654,,
3289,0.022115274,,
3290,0.022089924,,
3291,0.022064602,,
3292,0.02203931,,
3293,0.022014046,,
3294,0.021988811,,
3295,0.021963606,,
3296,0.021938429,,
3297,0.021913281,,
3298,0.021888162,,
3299,0.021863071,,
3300,0.02183801,,
3301,0.021812977,,
3302,0.021787973,,
3303,0.021762997,,
3304,0.021738051,,
3305,0.021713132,,
3306,0.021688243,,
3307,0.021663381,,
3308,0.021638549,,
3309,0.021613745,,
3310,0.021588969,,
3311,0.021564221,,
3312,0.021539502,,
3313,0.021514812,,
3314,0.021490149,,
3315,0.021465515,,
3316,0.02144091,,
3317,0.021416332,,
3318,0.021391782,,
3319,0.021367261,,
3320,0.021342768,,
3321,0.021318303,,
3322,0.021293866,,
3323,0.021269457,,
3324,0.021245075,,
3325,0.021220722,,
3326,0.021196397,,
3327,0.0211721,,
3328,0.02114783,,
3329,0.021123588,,
3330,0.021099375,,
3331,0.021075188,,
3332,0.02105103,,
3333,0.021026899,,
3334,0.021002796,,
3335,0.020978721,,
3336,0.020954673,,
3337,0.020930653,,
3338,0.02090666,,
3339,0.020882695,,
3340,0.020858757,,
3341,0.020834847,,
3342,0.020810964,,
3343,0.020787108,,
3344,0.02076328,,
3345,0.020739479,,
3346,0.020715705,,
3347,0.020691959,,
3348,0.02066824,,
3349,0.020644548,,
3350,0.020620883,,
3351,0.020597246,,
3352,0.020573635,,
3353,0.020550051,,
3354,0.020526495,,
3355,0.020502966,,
3356,0.020479463,,
3357,0.020455987,,
3358,0.020432539,,
3359,0.020409117,,
3360,0.020385722,,
3361,0.020362354,,
3362,0.020339013,,
3363,0.020315698,,
3364,0.02029241,,
3365,0.020269149,,
3366,0.020245915,,
3367,0.020222707,,
3368,0.020199526,,
3369,0.020176371,,
3370,0.020153243,,
3371,0.020130141,,
3372,0.020107066,,
3373,0.020084018,,
3374,0.020060995,,
3375,0.020037999,,
3376,0.02001503,,
3377,0.019992087,,
3378,0.01996917,,
3379,0.019946279,,
3380,0.019923415,,
3381,0.019900577,,
3382,0.019877765,,
3383,0.019854979,,
3384,0.019832219,,
3385,0.019809486,,
3386,0.019786778,,
3387,0.019764097,,
3388,0.019741441,,
3389,0.019718811,,
3390,0.019696208,,
3391,0.01967363,,
3392,0.019651078,,
3393,0.019628552,,
3394,0.019606052,,
3395,0.019583578,,
3396,0.019561129,,
3397,0.019538706,,
3398,0.019516309,,
3399,0.019493938,,
3400,0.019471592,,
3401,0.019449272,,
3402,0.019426977,,
3403,0.019404708,,
3404,0.019382464,,
3405,0.019360246,,
3406,0.019338054,,
3407,0.019315886,,
3408,0.019293745,,
3409,0.019271628,,
3410,0.019249537,,
3411,0.019227472,,
3412,0.019205431,,
3413,0.019183416,,
3414,0.019161426,,
3415,0.019139461,,
3416,0.019117522,,
3417,0.019095608,,
3418,0.019073718,,
3419,0.019051854,,
3420,0.019030015,,
3421,0.019008201,,
3422,0.018986412,,
3423,0.018964648,,
3424,0.018942909,,
3425,0.018921194,,
3426,0.018899505,,
3427,0.018877841,,
3428,0.018856201,,
3429,0.018834586,,
3430,0.018812996,,
3431,0.018791431,,
3432,0.01876989,,
3433,0.018748374,,
3434,0.018726883,,
3435,0.018705417,,
3436,0.018683975,,
3437,0.018662557,,
3438,0.018641164,,
3439,0.018619796,,
3440,0.018598452,,
3441,0.018577133,,
3442,0.018555838,,
3443,0.018534567,,
3444,0.018513321,,
3445,0.0184921,,
3446,0.018470902,,
3447,0.018449729,,
3448,0.01842858,,
3449,0.018407455,,
3450,0.018386355,,
3451,0.018365279,,
3452,0.018344227,,
3453,0.018323199,,
3454,0.018302195,,
3455,0.018281215,,
3456,0.018260259,,
3457,0.018239328,,
3458,0.01821842,,
3459,0.018197536,,
3460,0.018176676,,
3461,0.018155841,,
3462,0.018135029,,
3463,0.01811424,,
3464,0.018093476,,
3465,0.018072736,,
3466,0.018052019,,
3467,0.018031326,,
3468,0.018010657,,
3469,0.017990011,,
3470,0.017969389,,
3471,0.017948791,,
3472,0.017928216,,
3473,0.017907665,,
3474,0.017887138,,
3475,0.017866634,,
3476,0.017846153,,
3477,0.017825696,,
3478,0.017805262,,
3479,0.017784852,,
3480,0.017764466,,
3481,0.017744102,,
3482,0.017723762,,
3483,0.017703445,,
3484,0.017683152,,
3485,0.017662882,,
3486,0.017642635,,
3487,0.017622411,,
3488,0.017602211,,
3489,0.017582033,,
3490,0.017561879,,
3491,0.017541748,,
3492,0.01752164,,
3493,0.017501555,,
3494,0.017481493,,
3495,0.017461454,,
3496,0.017441438,,
3497,0.017421445,,
3498,0.017401474,,
3499,0.017381527,,
3500,0.017361603,,
3501,0.017341701,,
3502,0.017321822,,
3503,0.017301966,,
3504,0.017282133,,
3505,0.017262323,,
3506,0.017242535,,
3507,0.01722277,,
3508,0.017203027,,
3509,0.017183308,,
3510,0.01716361,,
3511,0.017143936,,
3512,0.017124284,,
3513,0.017104654,,
3514,0.017085047,,
3515,0.017065463,,
3516,0.017045901,,
3517,0.017026361,,
3518,0.017006844,,
3519,0.016987349,,
3520,0.016967876,,
3521,0.016948426,,
3522,0.016928998,,
3523,0.016909592,,
3524,0.016890209,,
3525,0.016870848,,
3526,0.016851509,,
3527,0.016832192,,
3528,0.016812897,,
3529,0.016793624,,
3530,0.016774374,,
3531,0.016755145,,
3532,0.016735939,,
3533,0.016716755,,
3534,0.016697592,,
3535,0.016678452,,
3536,0.016659333,,
3537,0.016640237,,
3538,0.016621162,,
3539,0.016602109,,
3540,0.016583078,,
3541,0.016564069,,
3542,0.016545082,,
3543,0.016526116,,
3544,0.016507172,,
3545,0.01648825,,
3546,0.01646935,,
3547,0.016450471,,
3548,0.016431614,,
3549,0.016412778,,
3550,0.016393964,,
3551,0.016375172,,
3552,0.016356401,,
3553,0.016337652,,
3554,0.016318924,,
3555,0.016300217,,
3556,0.016281533,,
3557,0.016262869,,
3558,0.016244227,,
3559,0.016225606,,
3560,0.016207007,,
3561,0.016188429,,
3562,0.016169872,,
3563,0.016151336,,
3564,0.016132822,,
3565,0.016114329,,
3566,0.016095857,,
3567,0.016077407,,
3568,0.016058977,,
3569,0.016040569,,
3570,0.016022182,,
3571,0.016003815,,
3572,0.01598547,,
3573,0.015967146,,
3574,0.015948843,,
3575,0.015930561,,
3576,0.0159123,,
3577,0.015894059,,
3578,0.01587584,,
3579,0.015857642,,
3580,0.015839464,,
3581,0.015821307,,
3582,0.015803171,,
3583,0.015785056,,
3584,0.015766962,,
3585,0.015748888,,
3586,0.015730835,,
3587,0.015712803,,
3588,0.015694791,,
3589,0.0156768,,
3590,0.01565883,,
3591,0.01564088,,
3592,0.015622951,,
3593,0.015605043,,
3594,0.015587155,,
3595,0.015569287,,
3596,0.01555144,,
3597,0.015533613,,
3598,0.015515807,,
3599,0.015498021,,
3600,0.015480256,,
3601,0.015462511,,
3602,0.015444786,,
3603,0.015427082,,
3604,0.015409398,,
3605,0.015391734,,
3606,0.015374091,,
3607,0.015356467,,
3608,0.015338864,,
3609,0.015321281,,
3610,0.015303719,,
3611,0.015286176,,
3612,0.015268653,,
3613,0.015251151,,
3614,0.015233669,,
3615,0.015216206,,
3616,0.015198764,,
3617,0.015181342,,
3618,0.015163939,,
3619,0.015146557,,
3620,0.015129194,,
3621,0.015111852,,
3622,0.015094529,,
3623,0.015077226,,
3624,0.015059943,,
3625,0.01504268,,
3626,0.015025437,,
3627,0.015008213,,
3628,0.014991009,,
3629,0.014973825,,
3630,0.01495666,,
3631,0.014939516,,
3632,0.01492239,,
3633,0.014905285,,
3634,0.014888199,,
3635,0.014871133,,
3636,0.014854086,,
3637,0.014837059,,
3638,0.014820051,,
3639,0.014803063,,
3640,0.014786094,,
3641,0.014769145,,
3642,0.014752215,,
3643,0.014735304,,
3644,0.014718413,,
3645,0.014701542,,
3646,0.014684689,,
3647,0.014667856,,
3648,0.014651042,,
3649,0.014634248,,
3650,0.014617473,,
3651,0.014600717,,
3652,0.01458398,,
3653,0.014567262,,
3654,0.014550564,,
3655,0.014533885,,
3656,0.014517224,,
3657,0.014500583,,
3658,0.014483961,,
3659,0.014467358,,
3660,0.014450774,,
3661,0.014434209,,
3662,0.014417664,,
3663,0.014401137,,
3664,0.014384629,,
3665,0.014368139,,
3666,0.014351669,,
3667,0.014335218,,
3668,0.014318786,,
3669,0.014302372,,
3670,0.014285977,,
3671,0.014269601,,
3672,0.014253244,,
3673,0.014236905,,
3674,0.014220586,,
3675,0.014204285,,
3676,0.014188002,,
3677,0.014171738,,
3678,0.014155493,,
3679,0.014139267,,
3680,0.014123059,,
3681,0.01410687,,
3682,0.014090699,,
3683,0.014074547,,
3684,0.014058413,,
3685,0.014042298,,
3686,0.014026202,,
3687,0.014010123,,
3688,0.013994063,,
3689,0.013978022,,
3690,0.013961999,,
3691,0.013945994,,
3692,0.013930008,,
3693,0.01391404,,
3694,0.013898091,,
3695,0.013882159,,
3696,0.013866246,,
3697,0.013850351,,
3698,0.013834475,,
3699,0.013818616,,
3700,0.013802776,,
3701,0.013786954,,
3702,0.01377115,,
3703,0.013755364,,
3704,0.013739596,,
3705,0.013723846,,
3706,0.013708115,,
3707,0.013692401,,
3708,0.013676706,,
3709,0.013661028,,
3710,0.013645368,,
3711,0.013629727,,
3712,0.013614103,,
3713,0.013598497,,
3714,0.013582909,,
3715,0.013567339,,
3716,0.013551787,,
3717,0.013536252,,
3718,0.013520736,,
3719,0.013505237,,
3720,0.013489756,,
3721,0.013474293,,
3722,0.013458847,,
3723,0.013443419,,
3724,0.013428009,,
3725,0.013412616,,
3726,0.013397241,,
3727,0.013381884,,
3728,0.013366545,,
3729,0.013351222,,
3730,0.013335918,,
3731,0.013320631,,
3732,0.013305362,,
3733,0.01329011,,
3734,0.013274875,,
3735,0.013259658,,
3736,0.013244459,,
3737,0.013229277,,
3738,0.013214112,,
3739,0.013198964,,
3740,0.013183834,,
3741,0.013168722,,
3742,0.013153627,,
3743,0.013138549,,
3744,0.013123488,,
3745,0.013108444,,
3746,0.013093418,,
3747,0.013078409,,
3748,0.013063417,,
3749,0.013048443,,
3750,0.013033485,,
3751,0.013018545,,
3752,0.013003622,,
3753,0.012988716,,
3754,0.012973827,,
3755,0.012958955,,
3756,0.0129441,,
3757,0.012929262,,
3758,0.012914442,,
3759,0.012899638,,
3760,0.012884851,,
3761,0.012870081,,
3762,0.012855328,,
3763,0.012840592,,
3764,0.012825873,,
3765,0.01281117,,
3766,0.012796485,,
3767,0.012781816,,
3768,0.012767165,,
3769,0.01275253,,
3770,0.012737911,,
3771,0.01272331,,
3772,0.012708725,,
3773,0.012694157,,
3774,0.012679606,,
3775,0.012665071,,
3776,0.012650553,,
3777,0.012636052,,
3778,0.012621567,,
3779,0.012607099,,
3780,0.012592647,,
3781,0.012578213,,
3782,0.012563794,,
3783,0.012549392,,
3784,0.012535007,,
3785,0.012520638,,
3786,0.012506286,,
3787,0.01249195,,
3788,0.01247763,,
3789,0.012463327,,
3790,0.01244904,,
3791,0.01243477,,
3792,0.012420516,,
3793,0.012406278,,
3794,0.012392057,,
3795,0.012377852,,
3796,0.012363663,,
3797,0.012349491,,
3798,0.012335335,,
3799,0.012321195,,
3800,0.012307071,,
3801,0.012292963,,
3802,0.012278872,,
3803,0.012264796,,
3804,0.012250737,,
3805,0.012236694,,
3806,0.012222667,,
3807,0.012208656,,
3808,0.012194662,,
3809,0.012180683,,
3810,0.01216672,,
3811,0.012152773,,
3812,0.012138843,,
3813,0.012124928,,
3814,0.012111029,,
3815,0.012097146,,
3816,0.012083279,,
3817,0.012069428,,
3818,0.012055593,,
3819,0.012041774,,
3820,0.01202797,,
3821,0.012014183,,
3822,0.012000411,,
3823,0.011986655,,
3824,0.011972914,,
3825,0.01195919,,
3826,0.011945481,,
3827,0.011931788,,
3828,0.01191811,,
3829,0.011904449,,
3830,0.011890803,,
3831,0.011877172,,
3832,0.011863557,,
3833,0.011849958,,
3834,0.011836375,,
3835,0.011822807,,
3836,0.011809254,,
3837,0.011795717,,
3838,0.011782196,,
3839,0.01176869,,
3840,0.011755199,,
3841,0.011741724,,
3842,0.011728265,,
3843,0.011714821,,
3844,0.011701392,,
3845,0.011687979,,
3846,0.011674581,,
3847,0.011661198,,
3848,0.011647831,,
3849,0.011634479,,
3850,0.011621142,,
3851,0.011607821,,
3852,0.011594515,,
3853,0.011581224,,
3854,0.011567949,,
3855,0.011554688,,
3856,0.011541443,,
3857,0.011528213,,
3858,0.011514998,,
3859,0.011501799,,
3860,0.011488614,,
3861,0.011475445,,
3862,0.01146229,,
3863,0.011449151,,
3864,0.011436027,,
3865,0.011422918,,
3866,0.011409824,,
3867,0.011396745,,
3868,0.011383681,,
3869,0.011370631,,
3870,0.011357597,,
3871,0.011344578,,
3872,0.011331574,,
3873,0.011318584,,
3874,0.01130561,,
3875,0.01129265,,
3876,0.011279705,,
3877,0.011266775,,
3878,0.01125386,,
3879,0.01124096,,
3880,0.011228075,,
3881,0.011215204,,
3882,0.011202348,,
3883,0.011189507,,
3884,0.01117668,,
3885,0.011163868,,
3886,0.011151071,,
3887,0.011138289,,
3888,0.011125521,,
3889,0.011112767,,
3890,0.011100029,,
3891,0.011087305,,
3892,0.011074596,,
3893,0.011061901,,
3894,0.01104922,,
3895,0.011036555,,
3896,0.011023904,,
3897,0.011011267,,
3898,0.010998645,,
3899,0.010986037,,
3900,0.010973444,,
3901,0.010960865,,
3902,0.0109483,,
3903,0.01093575,,
3904,0.010923214,,
3905,0.010910693,,
3906,0.010898186,,
3907,0.010885694,,
3908,0.010873215,,
3909,0.010860751,,
3910,0.010848302,,
3911,0.010835866,,
3912,0.010823445,,
3913,0.010811038,,
3914,0.010798645,,
3915,0.010786267,,
3916,0.010773903,,
3917,0.010761553,,
3918,0.010749217,,
3919,0.010736895,,
3920,0.010724587,,
3921,0.010712293,,
3922,0.010700014,,
3923,0.010687748,,
3924,0.010675497,,
3925,0.01066326,,
3926,0.010651036,,
3927,0.010638827,,
3928,0.010626632,,
3929,0.010614451,,
3930,0.010602283,,
3931,0.01059013,,
3932,0.01057799,,
3933,0.010565865,,
3934,0.010553753,,
3935,0.010541655,,
3936,0.010529571,,
3937,0.010517501,,
3938,0.010505445,,
3939,0.010493403,,
3940,0.010481374,,
3941,0.010469359,,
3942,0.010457358,,
3943,0.010445371,,
3944,0.010433397,,
3945,0.010421438,,
3946,0.010409491,,
3947,0.010397559,,
3948,0.01038564,,
3949,0.010373735,,
3950,0.010361844,,
3951,0.010349966,,
3952,0.010338102,,
3953,0.010326251,,
3954,0.010314414,,
3955,0.010302591,,
3956,0.010290781,,
3957,0.010278985,,
3958,0.010267202,,
3959,0.010255432,,
3960,0.010243677,,
3961,0.010231934,,
3962,0.010220205,,
3963,0.01020849,,
3964,0.010196788,,
3965,0.010185099,,
3966,0.010173424,,
3967,0.010161762,,
3968,0.010150114,,
3969,0.010138479,,
3970,0.010126857,,
3971,0.010115249,,
3972,0.010103654,,
3973,0.010092072,,
3974,0.010080503,,
3975,0.010068948,,
3976,0.010057406,,
3977,0.010045877,,
3978,0.010034361,,
3979,0.010022859,,
3980,0.01001137,,
3981,0.009999894,,
3982,0.009988431,,
3983,0.009976981,,
3984,0.009965544,,
3985,0.009954121,,
3986,0.009942711,,
3987,0.009931313,,
3988,0.009919929,,
3989,0.009908558,,
3990,0.009897199,,
3991,0.009885854,,
3992,0.009874522,,
3993,0.009863203,,
3994,0.009851897,,
3995,0.009840604,,
3996,0.009829323,,
3997,0.009818056,,
3998,0.009806801,,
3999,0.00979556,,
4000,0.009784331,,
4001,0.009773115,,
4002,0.009761912,,
4003,0.009750722,,
4004,0.009739545,,
4005,0.009728381,,
4006,0.009717229,,
4007,0.00970609,,
4008,0.009694964,,
4009,0.009683851,,
4010,0.00967275,,
4011,0.009661662,,
4012,0.009650587,,
4013,0.009639524,,
4014,0.009628475,,
4015,0.009617438,,
4016,0.009606413,,
4017,0.009595401,,
4018,0.009584402,,
4019,0.009573415,,
4020,0.009562441,,
4021,0.00955148,,
4022,0.009540531,,
4023,0.009529595,,
4024,0.009518671,,
4025,0.00950776,,
4026,0.009496861,,
4027,0.009485975,,
4028,0.009475101,,
4029,0.009464239,,
4030,0.009453391,,
4031,0.009442554,,
4032,0.00943173,,
4033,0.009420919,,
4034,0.009410119,,
4035,0.009399333,,
4036,0.009388558,,
4037,0.009377796,,
4038,0.009367046,,
4039,0.009356309,,
4040,0.009345584,,
4041,0.009334871,,
4042,0.00932417,,
4043,0.009313482,,
4044,0.009302806,,
4045,0.009292142,,
4046,0.00928149,,
4047,0.009270851,,
4048,0.009260224,,
4049,0.009249609,,
4050,0.009239006,,
4051,0.009228415,,
4052,0.009217837,,
4053,0.00920727,,
4054,0.009196716,,
4055,0.009186174,,
4056,0.009175644,,
4057,0.009165125,,
4058,0.009154619,,
4059,0.009144126,,
4060,0.009133644,,
4061,0.009123174,,
4062,0.009112716,,
4063,0.00910227,,
4064,0.009091836,,
4065,0.009081414,,
4066,0.009071004,,
4067,0.009060606,,
4068,0.00905022,,
4069,0.009039845,,
4070,0.009029483,,
4071,0.009019132,,
4072,0.009008794,,
4073,0.008998467,,
4074,0.008988152,,
4075,0.008977849,,
4076,0.008967558,,
4077,0.008957278,,
4078,0.00894701,,
4079,0.008936754,,
4080,0.00892651,,
4081,0.008916278,,
4082,0.008906057,,
4083,0.008895848,,
4084,0.00888565,,
4085,0.008875465,,
4086,0.008865291,,
4087,0.008855129,,
4088,0.008844978,,
4089,0.008834839,,
4090,0.008824712,,
4091,0.008814596,,
4092,0.008804492,,
4093,0.008794399,,
4094,0.008784318,,
4095,0.008774248,,
4096,0.00876419,,
4097,0.008754144,,
4098,0.008744109,,
4099,0.008734086,,
4100,0.008724074,,
4101,0.008714073,,
4102,0.008704084,,
4103,0.008694107,,
4104,0.008684141,,
4105,0.008674186,,
4106,0.008664243,,
4107,0.008654311,,
4108,0.008644391,,
4109,0.008634482,,
4110,0.008624584,,
4111,0.008614698,,
4112,0.008604823,,
4113,0.008594959,,
4114,0.008585106,,
4115,0.008575265,,
4116,0.008565435,,
4117,0.008555617,,
4118,0.008545809,,
4119,0.008536013,,
4120,0.008526229,,
4121,0.008516455,,
4122,0.008506692,,
4123,0.008496941,,
4124,0.008487201,,
4125,0.008477472,,
4126,0.008467755,,
4127,0.008458048,,
4128,0.008448352,,
4129,0.008438668,,
4130,0.008428995,,
4131,0.008419333,,
4132,0.008409682,,
4133,0.008400042,,
4134,0.008390413,,
4135,0.008380795,,
4136,0.008371188,,
4137,0.008361592,,
4138,0.008352007,,
4139,0.008342433,,
4140,0.00833287,,
4141,0.008323318,,
4142,0.008313777,,
4143,0.008304247,,
4144,0.008294728,,
4145,0.008285219,,
4146,0.008275722,,
4147,0.008266236,,
4148,0.00825676,,
4149,0.008247295,,
4150,0.008237841,,
4151,0.008228398,,
4152,0.008218966,,
4153,0.008209545,,
4154,0.008200134,,
4155,0.008190734,,
4156,0.008181345,,
4157,0.008171967,,
4158,0.008162599,,
4159,0.008153242,,
4160,0.008143896,,
4161,0.008134561,,
4162,0.008125236,,
4163,0.008115922,,
4164,0.008106619,,
4165,0.008097326,,
4166,0.008088044,,
4167,0.008078773,,
4168,0.008069512,,
4169,0.008060262,,
4170,0.008051023,,
4171,0.008041794,,
4172,0.008032576,,
4173,0.008023368,,
4174,0.008014171,,
4175,0.008004984,,
4176,0.007995808,,
4177,0.007986642,,
4178,0.007977487,,
4179,0.007968342,,
4180,0.007959208,,
4181,0.007950085,,
4182,0.007940971,,
4183,0.007931869,,
4184,0.007922776,,
4185,0.007913695,,
4186,0.007904623,,
4187,0.007895562,,
4188,0.007886511,,
4189,0.007877471,,
4190,0.007868441,,
4191,0.007859421,,
4192,0.007850412,,
4193,0.007841413,,
4194,0.007832424,,
4195,0.007823446,,
4196,0.007814478,,
4197,0.00780552,,
4198,0.007796573,,
4199,0.007787636,,
4200,0.007778709,,
4201,0.007769792,,
4202,0.007760885,,
4203,0.007751989,,
4204,0.007743103,,
4205,0.007734227,,
4206,0.007725361,,
4207,0.007716506,,
4208,0.00770766,,
4209,0.007698825,,
4210,0.00769,,
4211,0.007681185,,
4212,0.00767238,,
4213,0.007663585,,
4214,0.0076548,,
4215,0.007646025,,
4216,0.007637261,,
4217,0.007628506,,
4218,0.007619761,,
4219,0.007611027,,
4220,0.007602302,,
4221,0.007593588,,
4222,0.007584883,,
4223,0.007576189,,
4224,0.007567504,,
4225,0.007558829,,
4226,0.007550165,,
4227,0.00754151,,
4228,0.007532865,,
4229,0.00752423,,
4230,0.007515605,,
4231,0.00750699,,
4232,0.007498385,,
4233,0.007489789,,
4234,0.007481204,,
4235,0.007472628,,
4236,0.007464062,,
4237,0.007455506,,
4238,0.00744696,,
4239,0.007438423,,
4240,0.007429897,,
4241,0.00742138,,
4242,0.007412873,,
4243,0.007404375,,
4244,0.007395887,,
4245,0.00738741,,
4246,0.007378941,,
4247,0.007370483,,
4248,0.007362034,,
4249,0.007353595,,
4250,0.007345165,,
4251,0.007336746,,
4252,0.007328336,,
4253,0.007319935,,
4254,0.007311544,,
4255,0.007303163,,
4256,0.007294791,,
4257,0.007286429,,
4258,0.007278077,,
4259,0.007269734,,
4260,0.007261401,,
4261,0.007253077,,
4262,0.007244763,,
4263,0.007236458,,
4264,0.007228163,,
4265,0.007219877,,
4266,0.007211601,,
4267,0.007203334,,
4268,0.007195077,,
4269,0.007186829,,
4270,0.007178591,,
4271,0.007170362,,
4272,0.007162143,,
4273,0.007153933,,
4274,0.007145732,,
4275,0.007137541,,
4276,0.007129359,,
4277,0.007121187,,
4278,0.007113024,,
4279,0.00710487,,
4280,0.007096726,,
4281,0.007088591,,
4282,0.007080465,,
4283,0.007072349,,
4284,0.007064242,,
4285,0.007056144,,
4286,0.007048056,,
4287,0.007039976,,
4288,0.007031906,,
4289,0.007023846,,
4290,0.007015794,,
4291,0.007007752,,
4292,0.006999719,,
4293,0.006991695,,
4294,0.006983681,,
4295,0.006975675,,
4296,0.006967679,,
4297,0.006959692,,
4298,0.006951714,,
4299,0.006943745,,
4300,0.006935786,,
4301,0.006927835,,
4302,0.006919894,,
4303,0.006911961,,
4304,0.006904038,,
4305,0.006896124,,
4306,0.006888219,,
4307,0.006880323,,
4308,0.006872436,,
4309,0.006864558,,
4310,0.006856689,,
4311,0.00684883,,
4312,0.006840979,,
4313,0.006833137,,
4314,0.006825304,,
4315,0.00681748,,
4316,0.006809665,,
4317,0.006801859,,
4318,0.006794062,,
4319,0.006786274,,
4320,0.006778495,,
4321,0.006770725,,
4322,0.006762964,,
4323,0.006755211,,
4324,0.006747468,,
4325,0.006739733,,
4326,0.006732007,,
4327,0.00672429,,
4328,0.006716582,,
4329,0.006708883,,
4330,0.006701193,,
4331,0.006693511,,
4332,0.006685838,,
4333,0.006678174,,
4334,0.006670519,,
4335,0.006662873,,
4336,0.006655235,,
4337,0.006647606,,
4338,0.006639986,,
4339,0.006632374,,
4340,0.006624772,,
4341,0.006617178,,
4342,0.006609592,,
4343,0.006602016,,
4344,0.006594448,,
4345,0.006586889,,
4346,0.006579338,,
4347,0.006571796,,
4348,0.006564263,,
4349,0.006556738,,
4350,0.006549222,,
4351,0.006541715,,
4352,0.006534216,,
4353,0.006526726,,
4354,0.006519244,,
4355,0.006511771,,
4356,0.006504307,,
4357,0.006496851,,
4358,0.006489404,,
4359,0.006481965,,
4360,0.006474534,,
4361,0.006467113,,
4362,0.006459699,,
4363,0.006452295,,
4364,0.006444898,,
4365,0.006437511,,
4366,0.006430131,,
4367,0.00642276,,
4368,0.006415398,,
4369,0.006408044,,
4370,0.006400698,,
4371,0.006393361,,
4372,0.006386032,,
4373,0.006378712,,
4374,0.0063714,,
4375,0.006364097,,
4376,0.006356801,,
4377,0.006349515,,
4378,0.006342236,,
4379,0.006334966,,
4380,0.006327704,,
4381,0.006320451,,
4382,0.006313206,,
4383,0.006305969,,
4384,0.00629874,,
4385,0.00629152,,
4386,0.006284308,,
4387,0.006277104,,
4388,0.006269909,,
4389,0.006262722,,
4390,0.006255543,,
4391,0.006248372,,
4392,0.006241209,,
4393,0.006234055,,
4394,0.006226909,,
4395,0.006219771,,
4396,0.006212641,,
4397,0.00620552,,
4398,0.006198406,,
4399,0.006191301,,
4400,0.006184204,,
4401,0.006177115,,
4402,0.006170034,,
4403,0.006162961,,
4404,0.006155897,,
4405,0.00614884,,
4406,0.006141792,,
4407,0.006134751,,
4408,0.006127719,,
4409,0.006120695,,
4410,0.006113679,,
4411,0.006106671,,
4412,0.006099671,,
4413,0.006092678,,
4414,0.006085694,,
4415,0.006078718,,
4416,0.00607175,,
4417,0.00606479,,
4418,0.006057838,,
4419,0.006050894,,
4420,0.006043958,,
4421,0.00603703,,
4422,0.006030109,,
4423,0.006023197,,
4424,0.006016293,,
4425,0.006009396,,
4426,0.006002508,,
4427,0.005995627,,
4428,0.005988754,,
4429,0.005981889,,
4430,0.005975032,,
4431,0.005968183,,
4432,0.005961341,,
4433,0.005954508,,
4434,0.005947682,,
4435,0.005940864,,
4436,0.005934054,,
4437,0.005927252,,
4438,0.005920458,,
4439,0.005913671,,
4440,0.005906892,,
4441,0.005900121,,
4442,0.005893358,,
4443,0.005886602,,
4444,0.005879854,,
4445,0.005873114,,
4446,0.005866382,,
4447,0.005859657,,
4448,0.00585294,,
4449,0.005846231,,
4450,0.00583953,,
4451,0.005832836,,
4452,0.00582615,,
4453,0.005819471,,
4454,0.0058128,,
4455,0.005806137,,
4456,0.005799481,,
4457,0.005792833,,
4458,0.005786193,,
4459,0.00577956,,
4460,0.005772935,,
4461,0.005766318,,
4462,0.005759708,,
4463,0.005753105,,
4464,0.00574651,,
4465,0.005739923,,
4466,0.005733344,,
4467,0.005726771,,
4468,0.005720207,,
4469,0.00571365,,
4470,0.0057071,,
4471,0.005700558,,
4472,0.005694023,,
4473,0.005687496,,
4474,0.005680977,,
4475,0.005674465,,
4476,0.00566796,,
4477,0.005661463,,
4478,0.005654973,,
4479,0.005648491,,
4480,0.005642016,,
4481,0.005635548,,
4482,0.005629088,,
4483,0.005622636,,
4484,0.00561619,,
4485,0.005609753,,
4486,0.005603322,,
4487,0.005596899,,
4488,0.005590483,,
4489,0.005584075,,
4490,0.005577674,,
4491,0.00557128,,
4492,0.005564894,,
4493,0.005558515,,
4494,0.005552143,,
4495,0.005545778,,
4496,0.005539421,,
4497,0.005533071,,
4498,0.005526729,,
4499,0.005520394,,
4500,0.005514066,,
4501,0.005507745,,
4502,0.005501431,,
4503,0.005495125,,
4504,0.005488826,,
4505,0.005482534,,
4506,0.005476249,,
4507,0.005469972,,
4508,0.005463702,,
4509,0.005457439,,
4510,0.005451183,,
4511,0.005444934,,
4512,0.005438692,,
4513,0.005432458,,
4514,0.005426231,,
4515,0.005420011,,
4516,0.005413798,,
4517,0.005407592,,
4518,0.005401393,,
4519,0.005395201,,
4520,0.005389017,,
4521,0.00538284,,
4522,0.005376669,,
4523,0.005370506,,
4524,0.00536435,,
4525,0.0053582,,
4526,0.005352058,,
4527,0.005345923,,
4528,0.005339795,,
4529,0.005333674,,
4530,0.00532756,,
4531,0.005321453,,
4532,0.005315353,,
4533,0.00530926,,
4534,0.005303174,,
4535,0.005297095,,
4536,0.005291023,,
4537,0.005284958,,
4538,0.0052789,,
4539,0.005272848,,
4540,0.005266804,,
4541,0.005260767,,
4542,0.005254736,,
4543,0.005248713,,
4544,0.005242696,,
4545,0.005236687,,
4546,0.005230684,,
4547,0.005224688,,
4548,0.005218699,,
4549,0.005212716,,
4550,0.005206741,,
4551,0.005200773,,
4552,0.005194811,,
4553,0.005188856,,
4554,0.005182908,,
4555,0.005176967,,
4556,0.005171033,,
4557,0.005165105,,
4558,0.005159184,,
4559,0.00515327,,
4560,0.005147363,,
4561,0.005141463,,
4562,0.005135569,,
4563,0.005129682,,
4564,0.005123802,,
4565,0.005117928,,
4566,0.005112062,,
4567,0.005106202,,
4568,0.005100348,,
4569,0.005094502,,
4570,0.005088662,,
4571,0.005082829,,
4572,0.005077002,,
4573,0.005071183,,
4574,0.00506537,,
4575,0.005059563,,
4576,0.005053763,,
4577,0.00504797,,
4578,0.005042184,,
4579,0.005036404,,
4580,0.00503063,,
4581,0.005024864,,
4582,0.005019104,,
4583,0.00501335,,
4584,0.005007604,,
4585,0.005001863,,
4586,0.00499613,,
4587,0.004990403,,
4588,0.004984682,,
4589,0.004978968,,
4590,0.004973261,,
4591,0.00496756,,
4592,0.004961866,,
4593,0.004956178,,
4594,0.004950496,,
4595,0.004944822,,
4596,0.004939153,,
4597,0.004933492,,
4598,0.004927836,,
4599,0.004922188,,
4600,0.004916545,,
4601,0.004910909,,
4602,0.00490528,,
4603,0.004899657,,
4604,0.004894041,,
4605,0.004888431,,
4606,0.004882827,,
4607,0.00487723,,
4608,0.004871639,,
4609,0.004866055,,
4610,0.004860477,,
4611,0.004854905,,
4612,0.00484934,,
4613,0.004843781,,
4614,0.004838229,,
4615,0.004832682,,
4616,0.004827143,,
4617,0.004821609,,
4618,0.004816082,,
4619,0.004810562,,
4620,0.004805047,,
4621,0.004799539,,
4622,0.004794037,,
4623,0.004788542,,
4624,0.004783053,,
4625,0.00477757,,
4626,0.004772094,,
4627,0.004766623,,
4628,0.004761159,,
4629,0.004755702,,
4630,0.00475025,,
4631,0.004744805,,
4632,0.004739366,,
4633,0.004733933,,
4634,0.004728507,,
4635,0.004723086,,
4636,0.004717672,,
4637,0.004712264,,
4638,0.004706863,,
4639,0.004701467,,
4640,0.004696078,,
4641,0.004690695,,
4642,0.004685318,,
4643,0.004679947,,
4644,0.004674582,,
4645,0.004669224,,
4646,0.004663871,,
4647,0.004658525,,
4648,0.004653185,,
4649,0.004647851,,
4650,0.004642523,,
4651,0.004637202,,
4652,0.004631886,,
4653,0.004626576,,
4654,0.004621273,,
4655,0.004615976,,
4656,0.004610684,,
4657,0.004605399,,
4658,0.00460012,,
4659,0.004594847,,
4660,0.00458958,,
4661,0.004584319,,
4662,0.004579064,,
4663,0.004573815,,
4664,0.004568572,,
4665,0.004563335,,
4666,0.004558104,,
4667,0.004552879,,
4668,0.00454766,,
4669,0.004542447,,
4670,0.00453724,,
4671,0.004532039,,
4672,0.004526843,,
4673,0.004521654,,
4674,0.004516471,,
4675,0.004511294,,
4676,0.004506123,,
4677,0.004500957,,
4678,0.004495798,,
4679,0.004490644,,
4680,0.004485497,,
4681,0.004480355,,
4682,0.004475219,,
4683,0.004470089,,
4684,0.004464965,,
4685,0.004459847,,
4686,0.004454734,,
4687,0.004449628,,
4688,0.004444527,,
4689,0.004439432,,
4690,0.004434344,,
4691,0.00442926,,
4692,0.004424183,,
4693,0.004419112,,
4694,0.004414046,,
4695,0.004408986,,
4696,0.004403932,,
4697,0.004398884,,
4698,0.004393841,,
4699,0.004388805,,
4700,0.004383774,,
4701,0.004378749,,
4702,0.004373729,,
4703,0.004368716,,
4704,0.004363708,,
4705,0.004358706,,
4706,0.004353709,,
4707,0.004348719,,
4708,0.004343734,,
4709,0.004338754,,
4710,0.004333781,,
4711,0.004328813,,
4712,0.004323851,,
4713,0.004318895,,
4714,0.004313944,,
4715,0.004308999,,
4716,0.004304059,,
4717,0.004299125,,
4718,0.004294197,,
4719,0.004289275,,
4720,0.004284358,,
4721,0.004279447,,
4722,0.004274541,,
4723,0.004269641,,
4724,0.004264747,,
4725,0.004259858,,
4726,0.004254975,,
4727,0.004250098,,
4728,0.004245226,,
4729,0.00424036,,
4730,0.004235499,,
4731,0.004230644,,
4732,0.004225794,,
4733,0.00422095,,
4734,0.004216112,,
4735,0.004211279,,
4736,0.004206451,,
4737,0.004201629,,
4738,0.004196813,,
4739,0.004192002,,
4740,0.004187197,,
4741,0.004182397,,
4742,0.004177603,,
4743,0.004172814,,
4744,0.004168031,,
4745,0.004163253,,
4746,0.004158481,,
4747,0.004153714,,
4748,0.004148952,,
4749,0.004144196,,
4750,0.004139446,,
4751,0.004134701,,
4752,0.004129961,,
4753,0.004125227,,
4754,0.004120498,,
4755,0.004115775,,
4756,0.004111057,,
4757,0.004106344,,
4758,0.004101637,,
4759,0.004096935,,
4760,0.004092239,,
4761,0.004087548,,
4762,0.004082863,,
4763,0.004078182,,
4764,0.004073508,,
4765,0.004068838,,
4766,0.004064174,,
4767,0.004059515,,
4768,0.004054862,,
4769,0.004050214,,
4770,0.004045571,,
4771,0.004040933,,
4772,0.004036301,,
4773,0.004031674,,
4774,0.004027053,,
4775,0.004022437,,
4776,0.004017826,,
4777,0.00401322,,
4778,0.00400862,,
4779,0.004004025,,
4780,0.003999435,,
4781,0.00399485,,
4782,0.003990271,,
4783,0.003985697,,
4784,0.003981128,,
4785,0.003976564,,
4786,0.003972006,,
4787,0.003967453,,
4788,0.003962905,,
4789,0.003958362,,
4790,0.003953825,,
4791,0.003949293,,
4792,0.003944766,,
4793,0.003940244,,
4794,0.003935727,,
4795,0.003931215,,
4796,0.003926709,,
4797,0.003922208,,
4798,0.003917712,,
4799,0.003913221,,
4800,0.003908735,,
4801,0.003904255,,
4802,0.003899779,,
4803,0.003895309,,
4804,0.003890844,,
4805,0.003886383,,
4806,0.003881928,,
4807,0.003877479,,
4808,0.003873034,,
4809,0.003868594,,
4810,0.00386416,,
4811,0.00385973,,
4812,0.003855306,,
4813,0.003850886,,
4814,0.003846472,,
4815,0.003842063,,
4816,0.003837659,,
4817,0.003833259,,
4818,0.003828865,,
4819,0.003824476,,
4820,0.003820092,,
4821,0.003815713,,
4822,0.003811339,,
4823,0.00380697,,
4824,0.003802606,,
4825,0.003798248,,
4826,0.003793894,,
4827,0.003789545,,
4828,0.003785201,,
4829,0.003780862,,
4830,0.003776528,,
4831,0.003772199,,
4832,0.003767875,,
4833,0.003763555,,
4834,0.003759241,,
4835,0.003754932,,
4836,0.003750628,,
4837,0.003746328,,
4838,0.003742034,,
4839,0.003737744,,
4840,0.00373346,,
4841,0.00372918,,
4842,0.003724905,,
4843,0.003720635,,
4844,0.00371637,,
4845,0.00371211,,
4846,0.003707855,,
4847,0.003703605,,
4848,0.003699359,,
4849,0.003695119,,
4850,0.003690883,,
4851,0.003686652,,
4852,0.003682426,,
4853,0.003678205,,
4854,0.003673989,,
4855,0.003669777,,
4856,0.00366557,,
4857,0.003661369,,
4858,0.003657172,,
4859,0.003652979,,
4860,0.003648792,,
4861,0.003644609,,
4862,0.003640431,,
4863,0.003636258,,
4864,0.00363209,,
4865,0.003627927,,
4866,0.003623768,,
4867,0.003619614,,
4868,0.003615465,,
4869,0.00361132,,
4870,0.003607181,,
4871,0.003603046,,
4872,0.003598916,,
4873,0.00359479,,
4874,0.003590669,,
4875,0.003586553,,
4876,0.003582442,,
4877,0.003578336,,
4878,0.003574234,,
4879,0.003570137,,
4880,0.003566044,,
4881,0.003561956,,
4882,0.003557873,,
4883,0.003553795,,
4884,0.003549721,,
4885,0.003545652,,
4886,0.003541588,,
4887,0.003537528,,
4888,0.003533473,,
4889,0.003529422,,
4890,0.003525377,,
4891,0.003521335,,
4892,0.003517299,,
4893,0.003513267,,
4894,0.00350924,,
4895,0.003505217,,
4896,0.003501199,,
4897,0.003497186,,
4898,0.003493177,,
4899,0.003489173,,
4900,0.003485173,,
4901,0.003481178,,
4902,0.003477187,,
4903,0.003473201,,
4904,0.00346922,,
4905,0.003465243,,
4906,0.003461271,,
4907,0.003457303,,
4908,0.00345334,,
4909,0.003449382,,
4910,0.003445428,,
4911,0.003441478,,
4912,0.003437533,,
4913,0.003433593,,
4914,0.003429657,,
4915,0.003425725,,
4916,0.003421798,,
4917,0.003417876,,
4918,0.003413958,,
4919,0.003410045,,
4920,0.003406136,,
4921,0.003402231,,
4922,0.003398331,,
4923,0.003394436,,
4924,0.003390545,,
4925,0.003386658,,
4926,0.003382776,,
4927,0.003378898,,
4928,0.003375025,,
4929,0.003371156,,
4930,0.003367292,,
4931,0.003363432,,
4932,0.003359576,,
4933,0.003355725,,
4934,0.003351879,,
4935,0.003348036,,
4936,0.003344198,,
4937,0.003340365,,
4938,0.003336536,,
4939,0.003332711,,
4940,0.003328891,,
4941,0.003325075,,
4942,0.003321263,,
4943,0.003317456,,
4944,0.003313653,,
4945,0.003309855,,
4946,0.003306061,,
4947,0.003302271,,
4948,0.003298486,,
4949,0.003294705,,
4950,0.003290928,,
4951,0.003287156,,
4952,0.003283387,,
4953,0.003279624,,
4954,0.003275864,,
4955,0.003272109,,
4956,0.003268358,,
4957,0.003264612,,
4958,0.003260869,,
4959,0.003257132,,
4960,0.003253398,,
4961,0.003249668,,
4962,0.003245943,,
4963,0.003242223,,
4964,0.003238506,,
4965,0.003234794,,
4966,0.003231086,,
4967,0.003227382,,
4968,0.003223682,,
4969,0.003219987,,
4970,0.003216296,,
4971,0.003212609,,
4972,0.003208926,,
4973,0.003205248,,
4974,0.003201574,,
4975,0.003197904,,
4976,0.003194238,,
4977,0.003190576,,
4978,0.003186919,,
4979,0.003183266,,
4980,0.003179617,,
4981,0.003175972,,
4982,0.003172331,,
4983,0.003168695,,
4984,0.003165063,,
4985,0.003161435,,
4986,0.003157811,,
4987,0.003154191,,
4988,0.003150575,,
4989,0.003146964,,
4990,0.003143356,,
4991,0.003139753,,
4992,0.003136154,,
4993,0.003132559,,
4994,0.003128968,,
4995,0.003125381,,
4996,0.003121799,,
4997,0.00311822,,
4998,0.003114646,,
4999,0.003111075,,
5000,0.003107509,,
5001,0.003103947,,
5002,0.003100389,,
5003,0.003096835,,
5004,0.003093285,,
5005,0.003089739,,
5006,0.003086197,,
5007,0.00308266,,
5008,0.003079126,,
5009,0.003075596,,
5010,0.003072071,,
5011,0.003068549,,
5012,0.003065032,,
5013,0.003061518,,
5014,0.003058009,,
5015,0.003054503,,
5016,0.003051002,,
5017,0.003047505,,
5018,0.003044011,,
5019,0.003040522,,
5020,0.003037037,,
5021,0.003033555,,
5022,0.003030078,,
5023,0.003026604,,
5024,0.003023135,,
5025,0.00301967,,
5026,0.003016208,,
5027,0.003012751,,
5028,0.003009297,,
5029,0.003005848,,
5030,0.003002402,,
5031,0.00299896,,
5032,0.002995523,,
5033,0.002992089,,
5034,0.002988659,,
5035,0.002985233,,
5036,0.002981811,,
5037,0.002978393,,
5038,0.002974979,,
5039,0.002971569,,
5040,0.002968162,,
5041,0.00296476,,
5042,0.002961361,,
5043,0.002957967,,
5044,0.002954576,,
5045,0.002951189,,
5046,0.002947806,,
5047,0.002944427,,
5048,0.002941052,,
5049,0.002937681,,
5050,0.002934313,,
5051,0.002930949,,
5052,0.00292759,,
5053,0.002924234,,
5054,0.002920882,,
5055,0.002917534,,
5056,0.002914189,,
5057,0.002910849,,
5058,0.002907512,,
5059,0.002904179,,
5060,0.00290085,,
5061,0.002897525,,
5062,0.002894203,,
5063,0.002890886,,
5064,0.002887572,,
5065,0.002884262,,
5066,0.002880955,,
5067,0.002877653,,
5068,0.002874354,,
5069,0.002871059,,
5070,0.002867768,,
5071,0.002864481,,
5072,0.002861197,,
5073,0.002857918,,
5074,0.002854642,,
5075,0.002851369,,
5076,0.002848101,,
5077,0.002844836,,
5078,0.002841575,,
5079,0.002838318,,
5080,0.002835064,,
5081,0.002831814,,
5082,0.002828568,,
5083,0.002825326,,
5084,0.002822087,,
5085,0.002818852,,
5086,0.002815621,,
5087,0.002812393,,
5088,0.002809169,,
5089,0.002805949,,
5090,0.002802733,,
5091,0.00279952,,
5092,0.002796311,,
5093,0.002793105,,
5094,0.002789904,,
5095,0.002786706,,
5096,0.002783511,,
5097,0.00278032,,
5098,0.002777133,,
5099,0.00277395,,
5100,0.00277077,,
5101,0.002767594,,
5102,0.002764421,,
5103,0.002761253,,
5104,0.002758087,,
5105,0.002754926,,
5106,0.002751768,,
5107,0.002748613,,
5108,0.002745463,,
5109,0.002742315,,
5110,0.002739172,,
5111,0.002736032,,
5112,0.002732896,,
5113,0.002729763,,
5114,0.002726634,,
5115,0.002723508,,
5116,0.002720386,,
5117,0.002717268,,
5118,0.002714153,,
5119,0.002711042,,
5120,0.002707934,,
5121,0.00270483,,
5122,0.002701729,,
5123,0.002698632,,
5124,0.002695539,,
5125,0.002692449,,
5126,0.002689363,,
5127,0.00268628,,
5128,0.002683201,,
5129,0.002680125,,
5130,0.002677053,,
5131,0.002673984,,
5132,0.002670919,,
5133,0.002667857,,
5134,0.002664799,,
5135,0.002661744,,
5136,0.002658693,,
5137,0.002655645,,
5138,0.002652601,,
5139,0.00264956,,
5140,0.002646523,,
5141,0.00264349,,
5142,0.002640459,,
5143,0.002637433,,
5144,0.002634409,,
5145,0.002631389,,
5146,0.002628373,,
5147,0.00262536,,
5148,0.002622351,,
5149,0.002619345,,
5150,0.002616342,,
5151,0.002613343,,
5152,0.002610347,,
5153,0.002607355,,
5154,0.002604366,,
5155,0.002601381,,
5156,0.002598399,,
5157,0.00259542,,
5158,0.002592445,,
5159,0.002589473,,
5160,0.002586505,,
5161,0.00258354,,
5162,0.002580579,,
5163,0.00257762,,
5164,0.002574666,,
5165,0.002571714,,
5166,0.002568766,,
5167,0.002565822,,
5168,0.002562881,,
5169,0.002559943,,
5170,0.002557008,,
5171,0.002554077,,
5172,0.002551149,,
5173,0.002548225,,
5174,0.002545304,,
5175,0.002542386,,
5176,0.002539472,,
5177,0.002536561,,
5178,0.002533653,,
5179,0.002530749,,
5180,0.002527848,,
5181,0.00252495,,
5182,0.002522056,,
5183,0.002519165,,
5184,0.002516277,,
5185,0.002513393,,
5186,0.002510512,,
5187,0.002507634,,
5188,0.002504759,,
5189,0.002501888,,
5190,0.00249902,,
5191,0.002496155,,
5192,0.002493294,,
5193,0.002490436,,
5194,0.002487581,,
5195,0.00248473,,
5196,0.002481881,,
5197,0.002479036,,
5198,0.002476195,,
5199,0.002473356,,
5200,0.002470521,,
5201,0.002467689,,
5202,0.00246486,,
5203,0.002462035,,
5204,0.002459213,,
5205,0.002456394,,
5206,0.002453578,,
5207,0.002450765,,
5208,0.002447956,,
5209,0.00244515,,
5210,0.002442347,,
5211,0.002439547,,
5212,0.002436751,,
5213,0.002433958,,
5214,0.002431168,,
5215,0.002428381,,
5216,0.002425597,,
5217,0.002422817,,
5218,0.002420039,,
5219,0.002417265,,
5220,0.002414494,,
5221,0.002411726,,
5222,0.002408962,,
5223,0.0024062,,
5224,0.002403442,,
5225,0.002400687,,
5226,0.002397935,,
5227,0.002395186,,
5228,0.002392441,,
5229,0.002389698,,
5230,0.002386959,,
5231,0.002384223,,
5232,0.00238149,,
5233,0.00237876,,
5234,0.002376033,,
5235,0.00237331,,
5236,0.002370589,,
5237,0.002367872,,
5238,0.002365157,,
5239,0.002362446,,
5240,0.002359738,,
5241,0.002357033,,
5242,0.002354331,,
5243,0.002351632,,
5244,0.002348937,,
5245,0.002346244,,
5246,0.002343555,,
5247,0.002340868,,
5248,0.002338185,,
5249,0.002335505,,
5250,0.002332827,,
5251,0.002330153,,
5252,0.002327482,,
5253,0.002324814,,
5254,0.002322149,,
5255,0.002319487,,
5256,0.002316828,,
5257,0.002314173,,
5258,0.00231152,,
5259,0.00230887,,
5260,0.002306224,,
5261,0.00230358,,
5262,0.002300939,,
5263,0.002298302,,
5264,0.002295667,,
5265,0.002293036,,
5266,0.002290407,,
5267,0.002287782,,
5268,0.002285159,,
5269,0.00228254,,
5270,0.002279923,,
5271,0.00227731,,
5272,0.002274699,,
5273,0.002272092,,
5274,0.002269487,,
5275,0.002266886,,
5276,0.002264287,,
5277,0.002261692,,
5278,0.002259099,,
5279,0.002256509,,
5280,0.002253923,,
5281,0.002251339,,
5282,0.002248758,,
5283,0.00224618,,
5284,0.002243606,,
5285,0.002241034,,
5286,0.002238465,,
5287,0.002235899,,
5288,0.002233336,,
5289,0.002230776,,
5290,0.002228219,,
5291,0.002225664,,
5292,0.002223113,,
5293,0.002220565,,
5294,0.002218019,,
5295,0.002215477,,
5296,0.002212937,,
5297,0.002210401,,
5298,0.002207867,,
5299,0.002205336,,
5300,0.002202808,,
5301,0.002200283,,
5302,0.002197761,,
5303,0.002195241,,
5304,0.002192725,,
5305,0.002190211,,
5306,0.002187701,,
5307,0.002185193,,
5308,0.002182688,,
5309,0.002180186,,
5310,0.002177687,,
5311,0.002175191,,
5312,0.002172697,,
5313,0.002170207,,
5314,0.002167719,,
5315,0.002165234,,
5316,0.002162752,,
5317,0.002160273,,
5318,0.002157796,,
5319,0.002155323,,
5320,0.002152852,,
5321,0.002150384,,
5322,0.002147919,,
5323,0.002145457,,
5324,0.002142998,,
5325,0.002140541,,
5326,0.002138088,,
5327,0.002135637,,
5328,0.002133189,,
5329,0.002130743,,
5330,0.002128301,,
5331,0.002125861,,
5332,0.002123424,,
5333,0.00212099,,
5334,0.002118559,,
5335,0.00211613,,
5336,0.002113705,,
5337,0.002111282,,
5338,0.002108862,,
5339,0.002106444,,
5340,0.00210403,,
5341,0.002101618,,
5342,0.002099209,,
5343,0.002096802,,
5344,0.002094399,,
5345,0.002091998,,
5346,0.0020896,,
5347,0.002087205,,
5348,0.002084812,,
5349,0.002082422,,
5350,0.002080035,,
5351,0.002077651,,
5352,0.002075269,,
5353,0.00207289,,
5354,0.002070514,,
5355,0.002068141,,
5356,0.00206577,,
5357,0.002063402,,
5358,0.002061037,,
5359,0.002058674,,
5360,0.002056314,,
5361,0.002053957,,
5362,0.002051603,,
5363,0.002049251,,
5364,0.002046902,,
5365,0.002044555,,
5366,0.002042212,,
5367,0.002039871,,
5368,0.002037532,,
5369,0.002035197,,
5370,0.002032864,,
5371,0.002030533,,
5372,0.002028206,,
5373,0.002025881,,
5374,0.002023559,,
5375,0.002021239,,
5376,0.002018922,,
5377,0.002016608,,
5378,0.002014296,,
5379,0.002011987,,
5380,0.002009681,,
5381,0.002007377,,
5382,0.002005076,,
5383,0.002002778,,
5384,0.002000482,,
5385,0.001998189,,
5386,0.001995898,,
5387,0.00199361,,
5388,0.001991325,,
5389,0.001989042,,
5390,0.001986762,,
5391,0.001984485,,
5392,0.00198221,,
5393,0.001979938,,
5394,0.001977668,,
5395,0.001975401,,
5396,0.001973137,,
5397,0.001970875,,
5398,0.001968616,,
5399,0.001966359,,
5400,0.001964105,,
5401,0.001961853,,
5402,0.001959605,,
5403,0.001957358,,
5404,0.001955115,,
5405,0.001952873,,
5406,0.001950635,,
5407,0.001948399,,
5408,0.001946165,,
5409,0.001943934,,
5410,0.001941706,,
5411,0.00193948,,
5412,0.001937257,,
5413,0.001935036,,
5414,0.001932818,,
5415,0.001930603,,
5416,0.00192839,,
5417,0.001926179,,
5418,0.001923971,,
5419,0.001921766,,
5420,0.001919563,,
5421,0.001917362,,
5422,0.001915164,,
5423,0.001912969,,
5424,0.001910776,,
5425,0.001908586,,
5426,0.001906398,,
5427,0.001904213,,
5428,0.00190203,,
5429,0.00189985,,
5430,0.001897672,,
5431,0.001895496,,
5432,0.001893324,,
5433,0.001891153,,
5434,0.001888986,,
5435,0.00188682,,
5436,0.001884657,,
5437,0.001882497,,
5438,0.001880339,,
5439,0.001878184,,
5440,0.001876031,,
5441,0.00187388,,
5442,0.001871732,,
5443,0.001869586,,
5444,0.001867443,,
5445,0.001865303,,
5446,0.001863164,,
5447,0.001861029,,
5448,0.001858895,,
5449,0.001856765,,
5450,0.001854636,,
5451,0.00185251,,
5452,0.001850387,,
5453,0.001848266,,
5454,0.001846147,,
5455,0.001844031,,
5456,0.001841917,,
5457,0.001839805,,
5458,0.001837696,,
5459,0.00183559,,
5460,0.001833486,,
5461,0.001831384,,
5462,0.001829285,,
5463,0.001827188,,
5464,0.001825093,,
5465,0.001823001,,
5466,0.001820911,,
5467,0.001818824,,
5468,0.001816739,,
5469,0.001814657,,
5470,0.001812576,,
5471,0.001810499,,
5472,0.001808423,,
5473,0.00180635,,
5474,0.00180428,,
5475,0.001802211,,
5476,0.001800146,,
5477,0.001798082,,
5478,0.001796021,,
5479,0.001793962,,
5480,0.001791906,,
5481,0.001789852,,
5482,0.0017878,,
5483,0.00178575,,
5484,0.001783703,,
5485,0.001781659,,
5486,0.001779616,,
5487,0.001777576,,
5488,0.001775539,,
5489,0.001773504,,
5490,0.001771471,,
5491,0.00176944,,
5492,0.001767412,,
5493,0.001765386,,
5494,0.001763362,,
5495,0.001761341,,
5496,0.001759322,,
5497,0.001757305,,
5498,0.00175529,,
5499,0.001753278,,
5500,0.001751269,,
5501,0.001749261,,
5502,0.001747256,,
5503,0.001745253,,
5504,0.001743252,,
5505,0.001741254,,
5506,0.001739258,,
5507,0.001737264,,
5508,0.001735273,,
5509,0.001733284,,
5510,0.001731297,,
5511,0.001729312,,
5512,0.00172733,,
5513,0.00172535,,
5514,0.001723372,,
5515,0.001721397,,
5516,0.001719423,,
5517,0.001717452,,
5518,0.001715484,,
5519,0.001713517,,
5520,0.001711553,,
5521,0.001709591,,
5522,0.001707631,,
5523,0.001705674,,
5524,0.001703719,,
5525,0.001701766,,
5526,0.001699815,,
5527,0.001697866,,
5528,0.00169592,,
5529,0.001693976,,
5530,0.001692034,,
5531,0.001690095,,
5532,0.001688157,,
5533,0.001686222,,
5534,0.001684289,,
5535,0.001682359,,
5536,0.00168043,,
5537,0.001678504,,
5538,0.00167658,,
5539,0.001674658,,
5540,0.001672738,,
5541,0.001670821,,
5542,0.001668905,,
5543,0.001666992,,
5544,0.001665081,,
5545,0.001663173,,
5546,0.001661266,,
5547,0.001659362,,
5548,0.00165746,,
5549,0.00165556,,
5550,0.001653662,,
5551,0.001651767,,
5552,0.001649873,,
5553,0.001647982,,
5554,0.001646093,,
5555,0.001644206,,
5556,0.001642321,,
5557,0.001640438,,
5558,0.001638558,,
5559,0.00163668,,
5560,0.001634804,,
5561,0.00163293,,
5562,0.001631058,,
5563,0.001629188,,
5564,0.001627321,,
5565,0.001625455,,
5566,0.001623592,,
5567,0.001621731,,
5568,0.001619872,,
5569,0.001618015,,
5570,0.00161616,,
5571,0.001614308,,
5572,0.001612457,,
5573,0.001610609,,
5574,0.001608762,,
5575,0.001606918,,
5576,0.001605076,,
5577,0.001603236,,
5578,0.001601399,,
5579,0.001599563,,
5580,0.001597729,,
5581,0.001595898,,
5582,0.001594068,,
5583,0.001592241,,
5584,0.001590416,,
5585,0.001588593,,
5586,0.001586772,,
5587,0.001584953,,
5588,0.001583136,,
5589,0.001581321,,
5590,0.001579509,,
5591,0.001577698,,
5592,0.001575889,,
5593,0.001574083,,
5594,0.001572279,,
5595,0.001570476,,
5596,0.001568676,,
5597,0.001566878,,
5598,0.001565082,,
5599,0.001563288,,
5600,0.001561496,,
5601,0.001559706,,
5602,0.001557918,,
5603,0.001556132,,
5604,0.001554348,,
5605,0.001552566,,
5606,0.001550787,,
5607,0.001549009,,
5608,0.001547233,,
5609,0.00154546,,
5610,0.001543688,,
5611,0.001541919,,
5612,0.001540151,,
5613,0.001538386,,
5614,0.001536622,,
5615,0.001534861,,
5616,0.001533101,,
5617,0.001531344,,
5618,0.001529589,,
5619,0.001527835,,
5620,0.001526084,,
5621,0.001524335,,
5622,0.001522587,,
5623,0.001520842,,
5624,0.001519098,,
5625,0.001517357,,
5626,0.001515618,,
5627,0.00151388,,
5628,0.001512145,,
5629,0.001510412,,
5630,0.00150868,,
5631,0.001506951,,
5632,0.001505223,,
5633,0.001503498,,
5634,0.001501775,,
5635,0.001500053,,
5636,0.001498334,,
5637,0.001496616,,
5638,0.0014949,,
5639,0.001493187,,
5640,0.001491475,,
5641,0.001489765,,
5642,0.001488058,,
5643,0.001486352,,
5644,0.001484648,,
5645,0.001482946,,
5646,0.001481246,,
5647,0.001479548,,
5648,0.001477852,,
5649,0.001476158,,
5650,0.001474466,,
5651,0.001472776,,
5652,0.001471088,,
5653,0.001469401,,
5654,0.001467717,,
5655,0.001466035,,
5656,0.001464354,,
5657,0.001462676,,
5658,0.001460999,,
5659,0.001459324,,
5660,0.001457651,,
5661,0.00145598,,
5662,0.001454311,,
5663,0.001452644,,
5664,0.001450979,,
5665,0.001449316,,
5666,0.001447654,,
5667,0.001445995,,
5668,0.001444337,,
5669,0.001442682,,
5670,0.001441028,,
5671,0.001439376,,
5672,0.001437726,,
5673,0.001436078,,
5674,0.001434432,,
5675,0.001432788,,
5676,0.001431145,,
5677,0.001429505,,
5678,0.001427866,,
5679,0.001426229,,
5680,0.001424594,,
5681,0.001422961,,
5682,0.00142133,,
5683,0.001419701,,
5684,0.001418074,,
5685,0.001416448,,
5686,0.001414824,,
5687,0.001413203,,
5688,0.001411583,,
5689,0.001409964,,
5690,0.001408348,,
5691,0.001406734,,
5692,0.001405121,,
5693,0.001403511,,
5694,0.001401902,,
5695,0.001400295,,
5696,0.00139869,,
5697,0.001397086,,
5698,0.001395485,,
5699,0.001393885,,
5700,0.001392287,,
5701,0.001390691,,
5702,0.001389097,,
5703,0.001387505,,
5704,0.001385914,,
5705,0.001384326,,
5706,0.001382739,,
5707,0.001381154,,
5708,0.001379571,,
5709,0.001377989,,
5710,0.001376409,,
5711,0.001374832,,
5712,0.001373256,,
5713,0.001371682,,
5714,0.001370109,,
5715,0.001368539,,
5716,0.00136697,,
5717,0.001365403,,
5718,0.001363838,,
5719,0.001362274,,
5720,0.001360713,,
5721,0.001359153,,
5722,0.001357595,,
5723,0.001356039,,
5724,0.001354484,,
5725,0.001352932,,
5726,0.001351381,,
5727,0.001349832,,
5728,0.001348284,,
5729,0.001346739,,
5730,0.001345195,,
5731,0.001343653,,
5732,0.001342113,,
5733,0.001340574,,
5734,0.001339038,,
5735,0.001337503,,
5736,0.00133597,,
5737,0.001334438,,
5738,0.001332908,,
5739,0.001331381,,
5740,0.001329854,,
5741,0.00132833,,
5742,0.001326807,,
5743,0.001325286,,
5744,0.001323767,,
5745,0.00132225,,
5746,0.001320734,,
5747,0.00131922,,
5748,0.001317708,,
5749,0.001316197,,
5750,0.001314689,,
5751,0.001313182,,
5752,0.001311676,,
5753,0.001310173,,
5754,0.001308671,,
5755,0.001307171,,
5756,0.001305672,,
5757,0.001304176,,
5758,0.001302681,,
5759,0.001301187,,
5760,0.001299696,,
5761,0.001298206,,
5762,0.001296718,,
5763,0.001295231,,
5764,0.001293747,,
5765,0.001292264,,
5766,0.001290782,,
5767,0.001289303,,
5768,0.001287825,,
5769,0.001286348,,
5770,0.001284874,,
5771,0.001283401,,
5772,0.00128193,,
5773,0.00128046,,
5774,0.001278993,,
5775,0.001277526,,
5776,0.001276062,,
5777,0.001274599,,
5778,0.001273138,,
5779,0.001271679,,
5780,0.001270221,,
5781,0.001268765,,
5782,0.001267311,,
5783,0.001265858,,
5784,0.001264407,,
5785,0.001262957,,
5786,0.00126151,,
5787,0.001260064,,
5788,0.001258619,,
5789,0.001257176,,
5790,0.001255735,,
5791,0.001254296,,
5792,0.001252858,,
5793,0.001251422,,
5794,0.001249987,,
5795,0.001248555,,
5796,0.001247123,,
5797,0.001245694,,
5798,0.001244266,,
5799,0.001242839,,
5800,0.001241415,,
5801,0.001239992,,
5802,0.00123857,,
5803,0.001237151,,
5804,0.001235732,,
5805,0.001234316,,
5806,0.001232901,,
5807,0.001231488,,
5808,0.001230076,,
5809,0.001228666,,
5810,0.001227258,,
5811,0.001225851,,
5812,0.001224446,,
5813,0.001223042,,
5814,0.00122164,,
5815,0.00122024,,
5816,0.001218841,,
5817,0.001217444,,
5818,0.001216048,,
5819,0.001214654,,
5820,0.001213262,,
5821,0.001211871,,
5822,0.001210482,,
5823,0.001209094,,
5824,0.001207708,,
5825,0.001206324,,
5826,0.001204941,,
5827,0.00120356,,
5828,0.00120218,,
5829,0.001200802,,
5830,0.001199426,,
5831,0.001198051,,
5832,0.001196677,,
5833,0.001195306,,
5834,0.001193935,,
5835,0.001192567,,
5836,0.0011912,,
5837,0.001189834,,
5838,0.00118847,,
5839,0.001187108,,
5840,0.001185747,,
5841,0.001184388,,
5842,0.00118303,,
5843,0.001181674,,
5844,0.00118032,,
5845,0.001178967,,
5846,0.001177615,,
5847,0.001176265,,
5848,0.001174917,,
5849,0.00117357,,
5850,0.001172225,,
5851,0.001170881,,
5852,0.001169539,,
5853,0.001168198,,
5854,0.001166859,,
5855,0.001165522,,
5856,0.001164186,,
5857,0.001162851,,
5858,0.001161518,,
5859,0.001160187,,
5860,0.001158857,,
5861,0.001157528,,
5862,0.001156201,,
5863,0.001154876,,
5864,0.001153552,,
5865,0.00115223,,
5866,0.001150909,,
5867,0.00114959,,
5868,0.001148272,,
5869,0.001146956,,
5870,0.001145641,,
5871,0.001144328,,
5872,0.001143016,,
5873,0.001141706,,
5874,0.001140397,,
5875,0.00113909,,
5876,0.001137784,,
5877,0.00113648,,
5878,0.001135177,,
5879,0.001133876,,
5880,0.001132576,,
5881,0.001131278,,
5882,0.001129981,,
5883,0.001128686,,
5884,0.001127392,,
5885,0.001126099,,
5886,0.001124809,,
5887,0.001123519,,
5888,0.001122231,,
5889,0.001120945,,
5890,0.00111966,,
5891,0.001118377,,
5892,0.001117095,,
5893,0.001115814,,
5894,0.001114535,,
5895,0.001113257,,
5896,0.001111981,,
5897,0.001110707,,
5898,0.001109433,,
5899,0.001108162,,
5900,0.001106891,,
5901,0.001105622,,
5902,0.001104355,,
5903,0.001103089,,
5904,0.001101825,,
5905,0.001100562,,
5906,0.0010993,,
5907,0.00109804,,
5908,0.001096781,,
5909,0.001095524,,
5910,0.001094268,,
5911,0.001093014,,
5912,0.001091761,,
5913,0.001090509,,
5914,0.001089259,,
5915,0.001088011,,
5916,0.001086764,,
5917,0.001085518,,
5918,0.001084273,,
5919,0.00108303,,
5920,0.001081789,,
5921,0.001080549,,
5922,0.00107931,,
5923,0.001078073,,
5924,0.001076837,,
5925,0.001075603,,
5926,0.00107437,,
5927,0.001073138,,
5928,0.001071908,,
5929,0.00107068,,
5930,0.001069452,,
5931,0.001068226,,
5932,0.001067002,,
5933,0.001065779,,
5934,0.001064557,,
5935,0.001063337,,
5936,0.001062118,,
5937,0.0010609,,
5938,0.001059684,,
5939,0.001058469,,
5940,0.001057256,,
5941,0.001056044,,
5942,0.001054834,,
5943,0.001053624,,
5944,0.001052417,,
5945,0.00105121,,
5946,0.001050005,,
5947,0.001048802,,
5948,0.001047599,,
5949,0.001046398,,
5950,0.001045199,,
5951,0.001044001,,
5952,0.001042804,,
5953,0.001041609,,
5954,0.001040415,,
5955,0.001039222,,
5956,0.001038031,,
5957,0.001036841,,
5958,0.001035652,,
5959,0.001034465,,
5960,0.001033279,,
5961,0.001032095,,
5962,0.001030912,,
5963,0.00102973,,
5964,0.00102855,,
5965,0.001027371,,
5966,0.001026193,,
5967,0.001025017,,
5968,0.001023842,,
5969,0.001022668,,
5970,0.001021496,,
5971,0.001020325,,
5972,0.001019155,,
5973,0.001017987,,
5974,0.00101682,,
5975,0.001015654,,
5976,0.00101449,,
5977,0.001013327,,
5978,0.001012166,,
5979,0.001011005,,
5980,0.001009847,,
5981,0.001008689,,
5982,0.001007533,,
5983,0.001006378,,
5984,0.001005224,,
5985,0.001004072,,
5986,0.001002921,,
5987,0.001001771,,
5988,0.001000623,,
5989,0.000999476,,
5990,0.00099833,,
5991,0.000997186,,
5992,0.000996043,,
5993,0.000994901,,
5994,0.00099376,,
5995,0.000992621,,
5996,0.000991483,,
5997,0.000990347,,
5998,0.000989212,,
5999,0.000988078,,
6000,0.000986945,,
6001,0.000985814,,
6002,0.000984684,,
6003,0.000983555,,
6004,0.000982428,,
6005,0.000981301,,
6006,0.000980177,,
6007,0.000979053,,
6008,0.000977931,,
6009,0.00097681,,
6010,0.00097569,,
6011,0.000974571,,
6012,0.000973454,,
6013,0.000972338,,
6014,0.000971224,,
6015,0.000970111,,
6016,0.000968998,,
6017,0.000967888,,
6018,0.000966778,,
6019,0.00096567,,
6020,0.000964563,,
6021,0.000963457,,
6022,0.000962353,,
6023,0.00096125,,
6024,0.000960148,,
6025,0.000959047,,
6026,0.000957948,,
6027,0.00095685,,
6028,0.000955753,,
6029,0.000954657,,
6030,0.000953563,,
6031,0.00095247,,
6032,0.000951378,,
6033,0.000950288,,
6034,0.000949198,,
6035,0.00094811,,
6036,0.000947023,,
6037,0.000945938,,
6038,0.000944853,,
6039,0.00094377,,
6040,0.000942689,,
6041,0.000941608,,
6042,0.000940529,,
6043,0.00093945,,
6044,0.000938374,,
6045,0.000937298,,
6046,0.000936223,,
6047,0.00093515,,
6048,0.000934078,,
6049,0.000933008,,
6050,0.000931938,,
6051,0.00093087,,
6052,0.000929803,,
6053,0.000928737,,
6054,0.000927672,,
6055,0.000926609,,
6056,0.000925547,,
6057,0.000924486,,
6058,0.000923426,,
6059,0.000922367,,
6060,0.00092131,,
6061,0.000920254,,
6062,0.000919199,,
6063,0.000918145,,
6064,0.000917093,,
6065,0.000916042,,
6066,0.000914992,,
6067,0.000913943,,
6068,0.000912895,,
6069,0.000911849,,
6070,0.000910803,,
6071,0.000909759,,
6072,0.000908716,,
6073,0.000907675,,
6074,0.000906634,,
6075,0.000905595,,
6076,0.000904557,,
6077,0.00090352,,
6078,0.000902484,,
6079,0.00090145,,
6080,0.000900416,,
6081,0.000899384,,
6082,0.000898353,,
6083,0.000897324,,
6084,0.000896295,,
6085,0.000895268,,
6086,0.000894241,,
6087,0.000893216,,
6088,0.000892192,,
6089,0.00089117,,
6090,0.000890148,,
6091,0.000889128,,
6092,0.000888108,,
6093,0.00088709,,
6094,0.000886074,,
6095,0.000885058,,
6096,0.000884043,,
6097,0.00088303,,
6098,0.000882018,,
6099,0.000881007,,
6100,0.000879997,,
6101,0.000878988,,
6102,0.00087798,,
6103,0.000876974,,
6104,0.000875969,,
6105,0.000874965,,
6106,0.000873962,,
6107,0.00087296,,
6108,0.000871959,,
6109,0.00087096,,
6110,0.000869961,,
6111,0.000868964,,
6112,0.000867968,,
6113,0.000866973,,
6114,0.000865979,,
6115,0.000864986,,
6116,0.000863995,,
6117,0.000863004,,
6118,0.000862015,,
6119,0.000861027,,
6120,0.00086004,,
6121,0.000859054,,
6122,0.000858069,,
6123,0.000857086,,
6124,0.000856103,,
6125,0.000855122,,
6126,0.000854142,,
6127,0.000853163,,
6128,0.000852185,,
6129,0.000851208,,
6130,0.000850232,,
6131,0.000849257,,
6132,0.000848284,,
6133,0.000847312,,
6134,0.00084634,,
6135,0.00084537,,
6136,0.000844401,,
6137,0.000843433,,
6138,0.000842466,,
6139,0.000841501,,
6140,0.000840536,,
6141,0.000839572,,
6142,0.00083861,,
6143,0.000837649,,
6144,0.000836688,,
6145,0.000835729,,
6146,0.000834771,,
6147,0.000833814,,
6148,0.000832859,,
6149,0.000831904,,
6150,0.00083095,,
6151,0.000829998,,
6152,0.000829046,,
6153,0.000828096,,
6154,0.000827147,,
6155,0.000826199,,
6156,0.000825252,,
6157,0.000824306,,
6158,0.000823361,,
6159,0.000822417,,
6160,0.000821474,,
6161,0.000820532,,
6162,0.000819592,,
6163,0.000818652,,
6164,0.000817714,,
6165,0.000816777,,
6166,0.00081584,,
6167,0.000814905,,
6168,0.000813971,,
6169,0.000813038,,
6170,0.000812106,,
6171,0.000811175,,
6172,0.000810245,,
6173,0.000809316,,
6174,0.000808389,,
6175,0.000807462,,
6176,0.000806536,,
6177,0.000805612,,
6178,0.000804688,,
6179,0.000803766,,
6180,0.000802845,,
6181,0.000801924,,
6182,0.000801005,,
6183,0.000800087,,
6184,0.00079917,,
6185,0.000798254,,
6186,0.000797339,,
6187,0.000796425,,
6188,0.000795512,,
6189,0.0007946,,
6190,0.000793689,,
6191,0.000792779,,
6192,0.00079187,,
6193,0.000790963,,
6194,0.000790056,,
6195,0.00078915,,
6196,0.000788246,,
6197,0.000787342,,
6198,0.00078644,,
6199,0.000785538,,
6200,0.000784638,,
6201,0.000783738,,
6202,0.00078284,,
6203,0.000781942,,
6204,0.000781046,,
6205,0.000780151,,
6206,0.000779256,,
6207,0.000778363,,
6208,0.000777471,,
6209,0.00077658,,
6210,0.000775689,,
6211,0.0007748,,
6212,0.000773912,,
6213,0.000773025,,
6214,0.000772139,,
6215,0.000771254,,
6216,0.00077037,,
6217,0.000769487,,
6218,0.000768605,,
6219,0.000767723,,
6220,0.000766843,,
6221,0.000765964,,
6222,0.000765086,,
6223,0.000764209,,
6224,0.000763333,,
6225,0.000762458,,
6226,0.000761584,,
6227,0.000760711,,
6228,0.000759839,,
6229,0.000758968,,
6230,0.000758098,,
6231,0.000757229,,
6232,0.000756361,,
6233,0.000755494,,
6234,0.000754628,,
6235,0.000753763,,
6236,0.000752899,,
6237,0.000752036,,
6238,0.000751174,,
6239,0.000750313,,
6240,0.000749453,,
6241,0.000748594,,
6242,0.000747736,,
6243,0.000746879,,
6244,0.000746022,,
6245,0.000745167,,
6246,0.000744313,,
6247,0.00074346,,
6248,0.000742608,,
6249,0.000741756,,
6250,0.000740906,,
6251,0.000740057,,
6252,0.000739208,,
6253,0.000738361,,
6254,0.000737515,,
6255,0.000736669,,
6256,0.000735825,,
6257,0.000734981,,
6258,0.000734139,,
6259,0.000733297,,
6260,0.000732457,,
6261,0.000731617,,
6262,0.000730778,,
6263,0.000729941,,
6264,0.000729104,,
6265,0.000728268,,
6266,0.000727433,,
6267,0.000726599,,
6268,0.000725767,,
6269,0.000724935,,
6270,0.000724104,,
6271,0.000723274,,
6272,0.000722445,,
6273,0.000721616,,
6274,0.000720789,,
6275,0.000719963,,
6276,0.000719138,,
6277,0.000718313,,
6278,0.00071749,,
6279,0.000716667,,
6280,0.000715846,,
6281,0.000715025,,
6282,0.000714206,,
6283,0.000713387,,
6284,0.000712569,,
6285,0.000711752,,
6286,0.000710937,,
6287,0.000710122,,
6288,0.000709308,,
6289,0.000708494,,
6290,0.000707682,,
6291,0.000706871,,
6292,0.000706061,,
6293,0.000705251,,
6294,0.000704443,,
6295,0.000703636,,
6296,0.000702829,,
6297,0.000702023,,
6298,0.000701219,,
6299,0.000700415,,
6300,0.000699612,,
6301,0.00069881,,
6302,0.000698009,,
6303,0.000697209,,
6304,0.000696409,,
6305,0.000695611,,
6306,0.000694814,,
6307,0.000694017,,
6308,0.000693222,,
6309,0.000692427,,
6310,0.000691633,,
6311,0.000690841,,
6312,0.000690049,,
6313,0.000689258,,
6314,0.000688468,,
6315,0.000687678,,
6316,0.00068689,,
6317,0.000686103,,
6318,0.000685316,,
6319,0.000684531,,
6320,0.000683746,,
6321,0.000682962,,
6322,0.000682179,,
6323,0.000681397,,
6324,0.000680616,,
6325,0.000679836,,
6326,0.000679057,,
6327,0.000678278,,
6328,0.000677501,,
6329,0.000676724,,
6330,0.000675948,,
6331,0.000675174,,
6332,0.0006744,,
6333,0.000673627,,
6334,0.000672854,,
6335,0.000672083,,
6336,0.000671313,,
6337,0.000670543,,
6338,0.000669774,,
6339,0.000669007,,
6340,0.00066824,,
6341,0.000667474,,
6342,0.000666709,,
6343,0.000665944,,
6344,0.000665181,,
6345,0.000664419,,
6346,0.000663657,,
6347,0.000662896,,
6348,0.000662136,,
6349,0.000661377,,
6350,0.000660619,,
6351,0.000659862,,
6352,0.000659105,,
6353,0.00065835,,
6354,0.000657595,,
6355,0.000656841,,
6356,0.000656089,,
6357,0.000655336,,
6358,0.000654585,,
6359,0.000653835,,
6360,0.000653085,,
6361,0.000652337,,
6362,0.000651589,,
6363,0.000650842,,
6364,0.000650096,,
6365,0.000649351,,
6366,0.000648606,,
6367,0.000647863,,
6368,0.00064712,,
6369,0.000646378,,
6370,0.000645638,,
6371,0.000644897,,
6372,0.000644158,,
6373,0.00064342,,
6374,0.000642682,,
6375,0.000641946,,
6376,0.00064121,,
6377,0.000640475,,
6378,0.00063974,,
6379,0.000639007,,
6380,0.000638275,,
6381,0.000637543,,
6382,0.000636812,,
6383,0.000636082,,
6384,0.000635353,,
6385,0.000634625,,
6386,0.000633897,,
6387,0.000633171,,
6388,0.000632445,,
6389,0.00063172,,
6390,0.000630996,,
6391,0.000630272,,
6392,0.00062955,,
6393,0.000628828,,
6394,0.000628107,,
6395,0.000627387,,
6396,0.000626668,,
6397,0.00062595,,
6398,0.000625232,,
6399,0.000624516,,
6400,0.0006238,,
6401,0.000623085,,
6402,0.00062237,,
6403,0.000621657,,
6404,0.000620944,,
6405,0.000620233,,
6406,0.000619522,,
6407,0.000618811,,
6408,0.000618102,,
6409,0.000617394,,
6410,0.000616686,,
6411,0.000615979,,
6412,0.000615273,,
6413,0.000614568,,
6414,0.000613863,,
6415,0.000613159,,
6416,0.000612457,,
6417,0.000611754,,
6418,0.000611053,,
6419,0.000610353,,
6420,0.000609653,,
6421,0.000608954,,
6422,0.000608256,,
6423,0.000607559,,
6424,0.000606863,,
6425,0.000606167,,
6426,0.000605472,,
6427,0.000604778,,
6428,0.000604085,,
6429,0.000603392,,
6430,0.000602701,,
6431,0.00060201,,
6432,0.00060132,,
6433,0.00060063,,
6434,0.000599942,,
6435,0.000599254,,
6436,0.000598567,,
6437,0.000597881,,
6438,0.000597196,,
6439,0.000596511,,
6440,0.000595827,,
6441,0.000595144,,
6442,0.000594462,,
6443,0.000593781,,
6444,0.0005931,,
6445,0.00059242,,
6446,0.000591741,,
6447,0.000591063,,
6448,0.000590385,,
6449,0.000589708,,
6450,0.000589032,,
6451,0.000588357,,
6452,0.000587683,,
6453,0.000587009,,
6454,0.000586336,,
6455,0.000585664,,
6456,0.000584993,,
6457,0.000584322,,
6458,0.000583652,,
6459,0.000582983,,
6460,0.000582315,,
6461,0.000581648,,
6462,0.000580981,,
6463,0.000580315,,
6464,0.00057965,,
6465,0.000578985,,
6466,0.000578321,,
6467,0.000577659,,
6468,0.000576996,,
6469,0.000576335,,
6470,0.000575674,,
6471,0.000575014,,
6472,0.000574355,,
6473,0.000573697,,
6474,0.000573039,,
6475,0.000572382,,
6476,0.000571726,,
6477,0.000571071,,
6478,0.000570416,,
6479,0.000569762,,
6480,0.000569109,,
6481,0.000568457,,
6482,0.000567805,,
6483,0.000567154,,
6484,0.000566504,,
6485,0.000565855,,
6486,0.000565206,,
6487,0.000564558,,
6488,0.000563911,,
6489,0.000563265,,
6490,0.000562619,,
6491,0.000561974,,
6492,0.00056133,,
6493,0.000560686,,
6494,0.000560044,,
6495,0.000559402,,
6496,0.000558761,,
6497,0.00055812,,
6498,0.00055748,,
6499,0.000556841,,
6500,0.000556203,,
6501,0.000555565,,
6502,0.000554928,,
6503,0.000554292,,
6504,0.000553657,,
6505,0.000553022,,
6506,0.000552388,,
6507,0.000551755,,
6508,0.000551123,,
6509,0.000550491,,
6510,0.00054986,,
6511,0.00054923,,
6512,0.0005486,,
6513,0.000547971,,
6514,0.000547343,,
6515,0.000546716,,
6516,0.000546089,,
6517,0.000545463,,
6518,0.000544838,,
6519,0.000544213,,
6520,0.000543589,,
6521,0.000542966,,
6522,0.000542344,,
6523,0.000541722,,
6524,0.000541101,,
6525,0.000540481,,
6526,0.000539861,,
6527,0.000539242,,
6528,0.000538624,,
6529,0.000538007,,
6530,0.00053739,,
6531,0.000536774,,
6532,0.000536159,,
6533,0.000535544,,
6534,0.00053493,,
6535,0.000534317,,
6536,0.000533705,,
6537,0.000533093,,
6538,0.000532482,,
6539,0.000531871,,
6540,0.000531262,,
6541,0.000530653,,
6542,0.000530044,,
6543,0.000529437,,
6544,0.00052883,,
6545,0.000528224,,
6546,0.000527618,,
6547,0.000527013,,
6548,0.000526409,,
6549,0.000525806,,
6550,0.000525203,,
6551,0.000524601,,
6552,0.000524,,
6553,0.000523399,,
6554,0.000522799,,
6555,0.0005222,,
6556,0.000521601,,
6557,0.000521003,,
6558,0.000520406,,
6559,0.000519809,,
6560,0.000519214,,
6561,0.000518618,,
6562,0.000518024,,
6563,0.00051743,,
6564,0.000516837,,
6565,0.000516245,,
6566,0.000515653,,
6567,0.000515062,,
6568,0.000514471,,
6569,0.000513882,,
6570,0.000513292,,
6571,0.000512704,,
6572,0.000512116,,
6573,0.000511529,,
6574,0.000510943,,
6575,0.000510357,,
6576,0.000509772,,
6577,0.000509188,,
6578,0.000508604,,
6579,0.000508021,,
6580,0.000507439,,
6581,0.000506857,,
6582,0.000506276,,
6583,0.000505696,,
6584,0.000505116,,
6585,0.000504537,,
6586,0.000503959,,
6587,0.000503381,,
6588,0.000502804,,
6589,0.000502228,,
6590,0.000501652,,
6591,0.000501077,,
6592,0.000500502,,
6593,0.000499929,,
6594,0.000499356,,
6595,0.000498783,,
6596,0.000498212,,
6597,0.00049764,,
6598,0.00049707,,
6599,0.0004965,,
6600,0.000495931,,
6601,0.000495363,,
6602,0.000494795,,
6603,0.000494228,,
6604,0.000493661,,
6605,0.000493095,,
6606,0.00049253,,
6607,0.000491965,,
6608,0.000491401,,
6609,0.000490838,,
6610,0.000490275,,
6611,0.000489713,,
6612,0.000489152,,
6613,0.000488591,,
6614,0.000488031,,
6615,0.000487472,,
6616,0.000486913,,
6617,0.000486355,,
6618,0.000485797,,
6619,0.00048524,,
6620,0.000484684,,
6621,0.000484129,,
6622,0.000483574,,
6623,0.000483019,,
6624,0.000482466,,
6625,0.000481913,,
6626,0.00048136,,
6627,0.000480808,,
6628,0.000480257,,
6629,0.000479707,,
6630,0.000479157,,
6631,0.000478608,,
6632,0.000478059,,
6633,0.000477511,,
6634,0.000476964,,
6635,0.000476417,,
6636,0.000475871,,
6637,0.000475325,,
6638,0.00047478,,
6639,0.000474236,,
6640,0.000473692,,
6641,0.000473149,,
6642,0.000472607,,
6643,0.000472065,,
6644,0.000471524,,
6645,0.000470984,,
6646,0.000470444,,
6647,0.000469905,,
6648,0.000469366,,
6649,0.000468828,,
6650,0.00046829,,
6651,0.000467754,,
6652,0.000467217,,
6653,0.000466682,,
6654,0.000466147,,
6655,0.000465613,,
6656,0.000465079,,
6657,0.000464546,,
6658,0.000464013,,
6659,0.000463481,,
6660,0.00046295,,
6661,0.000462419,,
6662,0.000461889,,
6663,0.00046136,,
6664,0.000460831,,
6665,0.000460303,,
6666,0.000459775,,
6667,0.000459248,,
6668,0.000458722,,
6669,0.000458196,,
6670,0.00045767,,
6671,0.000457146,,
6672,0.000456622,,
6673,0.000456098,,
6674,0.000455576,,
6675,0.000455053,,
6676,0.000454532,,
6677,0.000454011,,
6678,0.00045349,,
6679,0.00045297,,
6680,0.000452451,,
6681,0.000451933,,
6682,0.000451414,,
6683,0.000450897,,
6684,0.00045038,,
6685,0.000449864,,
6686,0.000449348,,
6687,0.000448833,,
6688,0.000448319,,
6689,0.000447805,,
6690,0.000447291,,
6691,0.000446779,,
6692,0.000446266,,
6693,0.000445755,,
6694,0.000445244,,
6695,0.000444734,,
6696,0.000444224,,
6697,0.000443715,,
6698,0.000443206,,
6699,0.000442698,,
6700,0.00044219,,
6701,0.000441684,,
6702,0.000441177,,
6703,0.000440671,,
6704,0.000440166,,
6705,0.000439662,,
6706,0.000439158,,
6707,0.000438654,,
6708,0.000438152,,
6709,0.000437649,,
6710,0.000437148,,
6711,0.000436647,,
6712,0.000436146,,
6713,0.000435646,,
6714,0.000435147,,
6715,0.000434648,,
6716,0.00043415,,
6717,0.000433652,,
6718,0.000433155,,
6719,0.000432658,,
6720,0.000432162,,
6721,0.000431667,,
6722,0.000431172,,
6723,0.000430678,,
6724,0.000430184,,
6725,0.000429691,,
6726,0.000429199,,
6727,0.000428707,,
6728,0.000428215,,
6729,0.000427724,,
6730,0.000427234,,
6731,0.000426744,,
6732,0.000426255,,
6733,0.000425766,,
6734,0.000425278,,
6735,0.000424791,,
6736,0.000424304,,
6737,0.000423818,,
6738,0.000423332,,
6739,0.000422846,,
6740,0.000422362,,
6741,0.000421878,,
6742,0.000421394,,
6743,0.000420911,,
6744,0.000420428,,
6745,0.000419946,,
6746,0.000419465,,
6747,0.000418984,,
6748,0.000418504,,
6749,0.000418024,,
6750,0.000417545,,
6751,0.000417066,,
6752,0.000416588,,
6753,0.000416111,,
6754,0.000415634,,
6755,0.000415157,,
6756,0.000414681,,
6757,0.000414206,,
6758,0.000413731,,
6759,0.000413257,,
6760,0.000412783,,
6761,0.00041231,,
6762,0.000411838,,
6763,0.000411365,,
6764,0.000410894,,
6765,0.000410423,,
6766,0.000409952,,
6767,0.000409482,,
6768,0.000409013,,
6769,0.000408544,,
6770,0.000408076,,
6771,0.000407608,,
6772,0.000407141,,
6773,0.000406674,,
6774,0.000406208,,
6775,0.000405742,,
6776,0.000405277,,
6777,0.000404813,,
6778,0.000404349,,
6779,0.000403885,,
6780,0.000403422,,
6781,0.00040296,,
6782,0.000402498,,
6783,0.000402036,,
6784,0.000401576,,
6785,0.000401115,,
6786,0.000400655,,
6787,0.000400196,,
6788,0.000399737,,
6789,0.000399279,,
6790,0.000398821,,
6791,0.000398364,,
6792,0.000397908,,
6793,0.000397452,,
6794,0.000396996,,
6795,0.000396541,,
6796,0.000396086,,
6797,0.000395632,,
6798,0.000395179,,
6799,0.000394726,,
6800,0.000394273,,
6801,0.000393821,,
6802,0.00039337,,
6803,0.000392919,,
6804,0.000392469,,
6805,0.000392019,,
6806,0.000391569,,
6807,0.00039112,,
6808,0.000390672,,
6809,0.000390224,,
6810,0.000389777,,
6811,0.00038933,,
6812,0.000388884,,
6813,0.000388438,,
6814,0.000387993,,
6815,0.000387548,,
6816,0.000387104,,
6817,0.00038666,,
6818,0.000386217,,
6819,0.000385774,,
6820,0.000385332,,
6821,0.00038489,,
6822,0.000384449,,
6823,0.000384008,,
6824,0.000383568,,
6825,0.000383128,,
6826,0.000382689,,
6827,0.000382251,,
6828,0.000381812,,
6829,0.000381375,,
6830,0.000380938,,
6831,0.000380501,,
6832,0.000380065,,
6833,0.000379629,,
6834,0.000379194,,
6835,0.000378759,,
6836,0.000378325,,
6837,0.000377891,,
6838,0.000377458,,
6839,0.000377025,,
6840,0.000376593,,
6841,0.000376162,,
6842,0.00037573,,
6843,0.0003753,,
6844,0.000374869,,
6845,0.00037444,,
6846,0.000374011,,
6847,0.000373582,,
6848,0.000373154,,
6849,0.000372726,,
6850,0.000372299,,
6851,0.000371872,,
6852,0.000371446,,
6853,0.00037102,,
6854,0.000370594,,
6855,0.00037017,,
6856,0.000369745,,
6857,0.000369321,,
6858,0.000368898,,
6859,0.000368475,,
6860,0.000368053,,
6861,0.000367631,,
6862,0.00036721,,
6863,0.000366789,,
6864,0.000366368,,
6865,0.000365948,,
6866,0.000365529,,
6867,0.00036511,,
6868,0.000364691,,
6869,0.000364273,,
6870,0.000363856,,
6871,0.000363438,,
6872,0.000363022,,
6873,0.000362606,,
6874,0.00036219,,
6875,0.000361775,,
6876,0.00036136,,
6877,0.000360946,,
6878,0.000360532,,
6879,0.000360119,,
6880,0.000359706,,
6881,0.000359294,,
6882,0.000358882,,
6883,0.000358471,,
6884,0.00035806,,
6885,0.000357649,,
6886,0.000357239,,
6887,0.00035683,,
6888,0.000356421,,
6889,0.000356012,,
6890,0.000355604,,
6891,0.000355196,,
6892,0.000354789,,
6893,0.000354382,,
6894,0.000353976,,
6895,0.00035357,,
6896,0.000353165,,
6897,0.00035276,,
6898,0.000352356,,
6899,0.000351952,,
6900,0.000351549,,
6901,0.000351146,,
6902,0.000350743,,
6903,0.000350341,,
6904,0.000349939,,
6905,0.000349538,,
6906,0.000349138,,
6907,0.000348737,,
6908,0.000348338,,
6909,0.000347938,,
6910,0.00034754,,
6911,0.000347141,,
6912,0.000346743,,
6913,0.000346346,,
6914,0.000345949,,
6915,0.000345552,,
6916,0.000345156,,
6917,0.00034476,,
6918,0.000344365,,
6919,0.00034397,,
6920,0.000343576,,
6921,0.000343182,,
6922,0.000342789,,
6923,0.000342396,,
6924,0.000342003,,
6925,0.000341611,,
6926,0.00034122,,
6927,0.000340829,,
6928,0.000340438,,
6929,0.000340048,,
6930,0.000339658,,
6931,0.000339269,,
6932,0.00033888,,
6933,0.000338491,,
6934,0.000338103,,
6935,0.000337716,,
6936,0.000337329,,
6937,0.000336942,,
6938,0.000336556,,
6939,0.00033617,,
6940,0.000335784,,
6941,0.0003354,,
6942,0.000335015,,
6943,0.000334631,,
6944,0.000334247,,
6945,0.000333864,,
6946,0.000333482,,
6947,0.000333099,,
6948,0.000332718,,
6949,0.000332336,,
6950,0.000331955,,
6951,0.000331575,,
6952,0.000331195,,
6953,0.000330815,,
6954,0.000330436,,
6955,0.000330057,,
6956,0.000329679,,
6957,0.000329301,,
6958,0.000328923,,
6959,0.000328546,,
6960,0.00032817,,
6961,0.000327793,,
6962,0.000327418,,
6963,0.000327042,,
6964,0.000326667,,
6965,0.000326293,,
6966,0.000325919,,
6967,0.000325545,,
6968,0.000325172,,
6969,0.000324799,,
6970,0.000324427,,
6971,0.000324055,,
6972,0.000323684,,
6973,0.000323313,,
6974,0.000322942,,
6975,0.000322572,,
6976,0.000322202,,
6977,0.000321833,,
6978,0.000321464,,
6979,0.000321095,,
6980,0.000320727,,
6981,0.00032036,,
6982,0.000319992,,
6983,0.000319626,,
6984,0.000319259,,
6985,0.000318893,,
6986,0.000318528,,
6987,0.000318163,,
6988,0.000317798,,
6989,0.000317434,,
6990,0.00031707,,
6991,0.000316706,,
6992,0.000316343,,
6993,0.000315981,,
6994,0.000315618,,
6995,0.000315256,,
6996,0.000314895,,
6997,0.000314534,,
6998,0.000314174,,
6999,0.000313813,,
